Optimal estimates for short horizon travel time prediction in urban areas

Increasing popularity of mobile route planning applications based on GPS technology provides opportunities for collecting traffic data in urban environments. One of the main challenges for travel time estimation and prediction in such a setting is how to aggregate data from vehicles that have followed different routes, and predict travel time for other routes of interest. One approach is to predict travel times for route segments, and sum those estimates to obtain a prediction for the whole route. We study how to obtain optimal predictions in this scenario. It appears that the optimal estimate, minimizing the expected mean absolute error, is a combination of the mean and the median travel times on each segment, where the combination function depends on the number of segments in the route of interest. We present a methodology for obtaining such predictions, and demonstrate its effectiveness with a case study using travel time data from a district of St. Petersburg collected over one year. The proposed methodology can be applied for real-time prediction of expected travel times in an urban road network.

==> lognorm.dat <==
k hy05 hy1 hy2 y05 y1 y2
1 -0.019424 -0.0022389 -0.0058679 0 0 0
2 0.45122 0.34767 0.11188 0.41 0.34 0.12
3 0.60801 0.49293 0.19728 0.62 0.52 0.21
4 0.6936 0.58031 0.26621 0.7 0.58 0.28
5 0.74979 0.64094 0.32153 0.78 0.66 0.34
6 0.78975 0.68614 0.36661 0.8 0.7 0.37
7 0.81947 0.72122 0.40406 0.82 0.73 0.41
8 0.84228 0.74918 0.43573 0.85 0.75 0.42
9 0.86021 0.77189 0.4629 0.87 0.76 0.46
10 0.87459 0.79065 0.48649 0.88 0.79 0.49
11 0.88634 0.80636 0.50715 0.89 0.81 0.52
12 0.89609 0.81968 0.52541 0.89 0.83 0.53
13 0.90429 0.83112 0.54166 0.92 0.83 0.55
14 0.91128 0.84104 0.55621 0.91 0.84 0.55
15 0.9173 0.84975 0.56933 0.91 0.84 0.55
16 0.92254 0.85746 0.58123 0.91 0.86 0.57
17 0.92716 0.86434 0.59208 0.92 0.87 0.6
18 0.93125 0.87055 0.60203 0.92 0.87 0.58
19 0.9349 0.87617 0.6112 0.93 0.87 0.6
20 0.93819 0.88132 0.61969 0.95 0.89 0.63
21 0.94116 0.88604 0.6276 0.94 0.88 0.64
22 0.94387 0.8904 0.63499 0.95 0.89 0.62
23 0.94634 0.89445 0.64193 0.93 0.9 0.64
24 0.94861 0.89822 0.64848 0.95 0.9 0.65
25 0.9507 0.90174 0.65467 0.95 0.9 0.67
26 0.95262 0.90503 0.66055 0.95 0.91 0.66
27 0.95441 0.90812 0.66616 0.95 0.91 0.67
28 0.95606 0.91103 0.67151 0.95 0.91 0.67
29 0.95759 0.91376 0.67664 0.96 0.92 0.66
30 0.95901 0.91633 0.68157 0.95 0.92 0.69


==> mean_median_errors_10.dat <==
mn SMN SMD COM 
3 1.0 0.996310728502 0.992555907093 
4 1.0 1.00237067542 0.992691177016 
5 1.0 1.00417414774 0.99227394732 
6 1.0 1.00556873961 0.993050444432 
7 1.0 1.01249634997 0.992530632325 
8 1.0 1.0148946799 0.993349535068 
9 1.0 1.01609248871 0.991415767909 
10 1.0 1.02343043174 0.989609056727 
11 1.0 1.01774670274 0.986300576021 
12 1.0 1.01605720969 0.990188665316 


==> mean_median_errors_20.dat <==
mn SMN SMD COM 
3 1.0 1.00643005687 0.989835977593 
4 1.0 1.01502063589 0.991275197167 
5 1.0 1.01125257446 0.98942683678 
6 1.0 1.01746805542 0.991685729988 
7 1.0 1.02741384197 0.991400654658 
8 1.0 1.03014411487 0.992637429085 
9 1.0 1.02968060662 0.990121929031 
10 1.0 1.03822879727 0.988600837756 
11 1.0 1.03439302296 0.987224540603 
12 1.0 1.03105966245 0.988995730902 


==> mean_median_errors_30.dat <==
mn SMN SMD COM 
3 1.0 1.00954295848 0.988949359937 
4 1.0 1.01855031924 0.991162936552 
5 1.0 1.01206359274 0.988885199998 
6 1.0 1.01727369572 0.991295505889 
7 1.0 1.02817977165 0.991351637087 
8 1.0 1.03033029551 0.992531310555 
9 1.0 1.03251690296 0.990902690164 
10 1.0 1.04190769562 0.988899077959 
11 1.0 1.03360684508 0.985511172448 
12 1.0 1.02982785669 0.987717094122 


==> mean_median_errors_40.dat <==
mn SMN SMD COM 
3 1.0 1.01402199449 0.989076855364 
4 1.0 1.02011456243 0.990355580757 
5 1.0 1.01523228871 0.98904438497 
6 1.0 1.01304929216 0.990152157383 
7 1.0 1.02395743295 0.990684969778 
8 1.0 1.03087920339 0.992204914462 
9 1.0 1.03199098366 0.990416844714 
10 1.0 1.03730711712 0.987656416573 
11 1.0 1.03448029141 0.984884575557 
12 1.0 1.03406985046 0.988628460115 


==> mean_median_errors_50.dat <==
mn SMN SMD COM 
3 1.0 1.01092092198 0.988365163784 
4 1.0 1.01899676749 0.990109394717 
5 1.0 1.00785501288 0.988203739322 
6 1.0 1.00618201424 0.988799991667 
7 1.0 1.01772819209 0.989557157433 
8 1.0 1.02226240367 0.990034334101 
9 1.0 1.02465821212 0.989398445042 
10 1.0 1.03288021007 0.987374682515 
11 1.0 1.03312357368 0.983976349882 
12 1.0 1.03174331094 0.98830751151 


==> mean_median_errors_60.dat <==
mn SMN SMD COM 
3 1.0 1.02033194988 0.989517836658 
4 1.0 1.01426632307 0.988697327265 
5 1.0 1.00272399486 0.98682862821 
6 1.0 1.00863160357 0.990147630987 
7 1.0 1.01860666257 0.989893398303 
8 1.0 1.02254088522 0.991125402884 
9 1.0 1.0226155806 0.989288705628 
10 1.0 1.02896426618 0.98616723579 
11 1.0 1.03217600192 0.985095571989 
12 1.0 1.03246690364 0.98888379613 


==> mean_median_errors_normed.csv <==
kk SMN SMD COM MED
1 1 0.84965 0.84965 0.84965
2 1 0.85694 0.85704 0.86377
3 1 0.89511 0.89173 0.90676
4 1 0.90489 0.89975 0.9155
5 1 0.91138 0.90475 0.92075
6 1 0.92216 0.91259 0.9297
7 1 0.93981 0.92543 0.94558
8 1 0.94105 0.92622 0.94677
9 1 0.95943 0.93855 0.95899
10 1 1.0179 0.96512 0.98045
11 1 1.0553 0.97413 0.99067
12 1 1.0861 0.98104 0.99735
13 1 1.1022 0.98451 1.0007
14 1 1.1259 0.99154 1.004
15 1 1.1489 0.99276 1.0026
16 1 1.1596 0.99318 1
17 1 1.1624 0.99322 0.99819
18 1 1.1786 0.99362 0.99693
19 1 1.161 0.99349 0.99581
20 1 1.1333 0.99409 0.99347
21 1 1.1345 0.99401 0.99332
22 1 1.1331 0.99386 0.99247
23 1 1.1317 0.9937 0.99284
24 1 1.1301 0.99345 0.99367
25 1 1.1283 0.99325 0.99362
26 1 1.1264 0.99295 0.99316
27 1 1.1127 0.99211 0.99194
28 1 1.0959 0.99024 0.98814
29 1 1.0817 0.98934 0.98999
30 1 1.0633 0.9889 0.99567
31 1 1.0536 0.98828 0.99621
32 1 1.0442 0.99035 1.0042
33 1 1.0453 0.99014 1.0215
34 1 1.0418 0.98683 1.0175
35 1 1.0305 0.98194 1.0097
36 1 1.0294 0.98114 1.0081
37 1 1.031 0.98148 0.99946
38 1 1.0275 0.98336 1.0037
39 1 1.0263 0.98533 1.0054
40 1 1.0258 0.98558 0.99298
41 1 1.0247 0.98558 0.99561
42 1 1.0246 0.98558 0.9967
43 1 1.0247 0.98585 0.99815
44 1 1.0251 0.9868 0.99968


==> out_route44_EEmed.dat <==
wk EE1 EE2 EE3 EE4 EE5 EE6 EE7 EE8 EE9 EE10 EE11 EE12 EE13 EE14 EE15 EE16 EE17 EE18 EE19 EE20 EE21 EE22 EE23 EE24 EE25 EE26 EE27 EE28 EE29 EE30 EE31 EE32 EE33 EE34 EE35 EE36 EE37 EE38 EE39 EE40 EE41 EE42 EE43 EE44
0 1.64901563809 1.8059253002 5.95330368612 8.03388494834 12.6708364982 14.9290110304 15.3547189333 17.9145959229 18.8392817649 22.4586968724 26.2537234013 27.9432430885 29.9681269199 37.3262784139 37.8143034069 38.1769389835 41.1344183189 46.8124493158 47.2325004189 48.1640223401 48.3575914549 49.5411211952 63.1764223681 64.8587509076 67.3512724099 71.7695656241 82.938389556 83.9073741972 84.2654676068 86.1762545378 86.8262218654 95.8883480871 104.149458671 107.574136694 110.581796565 110.794950154 111.966561575 112.208086149 112.78167928 114.765277716 116.306683887 116.555994275 116.812497487 125.609482407
1 1.64901563809 1.8059253002 5.95330368612 8.03388494834 12.6708364982 14.9290110304 15.3547189333 17.9145959229 18.8392817649 22.4586968724 26.2537234013 27.9432430885 29.9681269199 37.3262784139 37.8143034069 38.1769389835 41.1344183189 46.8124493158 47.2325004189 48.1640223401 48.3575914549 49.5411211952 63.1764223681 64.8587509076 67.3512724099 71.7695656241 82.938389556 83.9073741972 84.2654676068 86.1762545378 86.8262218654 95.8883480871 104.149458671 107.574136694 110.581796565 110.794950154 111.966561575 112.208086149 112.78167928 114.765277716 116.306683887 116.555994275 116.812497487 125.609482407


==> out_route44_errors.dat <==
wk EE1 EE2 EE3 EE4 EE5 EE6 EE7 EE8 EE9 EE10 EE11 EE12 EE13 EE14 EE15 EE16 EE17 EE18 EE19 EE20 EE21 EE22 EE23 EE24 EE25 EE26 EE27 EE28 EE29 EE30 EE31 EE32 EE33 EE34 EE35 EE36 EE37 EE38 EE39 EE40 EE41 EE42 EE43 EE44
0.0 1.64901563809 1.80593968165 5.98346760681 8.10075900586 12.9404575538 15.311410081 15.7946230103 18.7890418877 19.9850938285 23.9696734152 27.9484959509 29.6795025133 31.7910016755 39.2149095225 39.7690628316 40.164202597 43.8017615191 49.4603270036 50.6576540073 52.4862021782 52.6827006423 54.5632091595 68.2124430327 70.893775761 73.9571935214 78.3826154705 89.1553769897 92.2026554035 92.5581478637 94.4310154985 95.2600166155 107.064444987 116.35867174 120.009092851 123.337795448 123.599918319 124.845435214 125.093547054 125.678871824 128.670397375 131.243214465 132.19773122 132.455959788 141.377028903
0.01 1.64904329216 1.80593273598 5.97834410394 8.09290238333 12.9215064177 15.2867225827 15.7681471847 18.7472853629 19.9343116102 23.9001578674 27.8664599199 29.592353337 31.6958160582 39.1061035298 39.6582948925 40.0529361209 43.6681620548 49.3147575629 50.4838420576 52.2882603366 52.4842919598 54.3453084326 67.9640250197 70.6141978999 73.6654513057 78.083471733 88.8753531287 91.8572347944 92.2124545996 94.0828781311 94.9100158706 106.641528965 115.899171198 119.534140199 122.857225362 123.118110989 124.359376932 124.607042494 125.191492596 128.152312502 130.692966867 131.624928429 131.883337667 140.763523731
0.02 1.6491195458 1.80599658258 5.97375982231 8.08554734053 12.9033301505 15.2629184244 15.7423520331 18.7067393745 19.8846558833 23.832316173 27.7861712342 29.507454061 31.6030965221 39.0010717417 39.5520017995 39.9454590939 43.538822226 49.1743195308 50.3140449738 52.0957841335 52.291434262 54.132468916 67.722715244 70.3402035755 73.3804004852 77.7915105733 88.6027981437 91.5183288142 91.8735967415 93.7445710123 94.5678831394 106.226563208 115.447848399 119.069163479 122.38560227 122.644891585 123.882230141 124.129697759 124.713416908 127.643314512 130.152711797 131.065474898 131.32332393 140.161574207
0.03 1.6492439032 1.80611732965 5.96964362361 8.0786177245 12.8858690991 15.2400140025 15.7172681458 18.6672815373 19.8365474801 23.7666304232 27.7080000527 29.4251145733 31.5130232344 38.9001159895 39.4498168939 39.8418458094 43.4136611316 49.0378696496 50.149531209 51.9090166157 52.104470133 53.9244065168 67.4894673812 70.0725564167 73.1027923254 77.5088154746 88.338099575 91.1875740013 91.5426176913 93.4154138811 94.2349566858 105.819884254 115.005984501 118.615219413 121.923051804 122.180867098 123.414803385 123.661670666 124.244898529 127.145064911 129.622988186 130.517331579 130.774734382 139.572592633
0.04 1.64941876366 1.80629755974 5.96598175503 8.07214340951 12.8690339328 15.217802203 15.6930896916 18.6288732444 19.789473704 23.7022271143 27.6320722065 29.3451521158 31.4253292339 38.8033729862 39.3511674939 39.741852992 43.2932407108 48.9053996517 49.9892816367 51.7278077273 51.923202744 53.7207536657 67.2623573048 69.8118591626 72.8334351988 77.2354755576 88.0816515297 90.8671180384 91.2215588989 93.0969272252 93.9108619508 105.424190163 114.573978297 118.172524102 121.472082962 121.728261446 122.957907753 123.204574536 123.786200166 126.657602443 129.105563737 129.981103657 130.238300968 138.994444464
0.05 1.64965837716 1.80652215543 5.96282092107 8.06614258013 12.8527885545 15.1966109539 15.6698121014 18.5915913733 19.74292621 23.6394753334 27.5580305549 29.2675482472 31.3405864763 38.7101671431 39.2561621965 39.6455037845 43.1770401738 48.77738814 49.8345182842 51.5513588407 51.7460866008 53.5222985313 67.0421763001 69.5584782976 72.5702822666 76.9694013485 87.8321812133 90.5556663669 90.9102434082 92.7846222937 93.594803136 105.038382021 114.151372721 117.738984935 121.030513033 121.285526054 122.510950883 122.757404323 123.33826551 126.180236175 128.597049111 129.453328482 129.710531592 138.42710808
0.06 1.64995130371 1.80679604365 5.96003616274 8.06061887018 12.8372597857 15.1760911959 15.6473116023 18.5552466515 19.6972110098 23.5780525156 27.4863573476 29.1921725976 31.2589829127 38.6213065741 39.1648328833 39.5528102895 43.0655360491 48.6544184379 49.6845513162 51.3781469391 51.572715086 53.3294752135 66.8282187046 69.3115603044 72.3137711473 76.7103763188 87.5913087224 90.2537669404 90.6081662217 92.4804736031 93.2845701604 104.660932306 113.73540394 117.316438615 120.599115799 120.852485917 122.074048953 122.320456966 122.900780239 125.712885156 128.09736699 128.935204178 129.192873211 137.874144934
0.07 1.65029199533 1.80712463154 5.95770440504 8.0556237079 12.8223408752 15.1562609253 15.6256129842 18.5197758349 19.6528197932 23.5183458603 27.4165965133 29.1185229804 31.1800990506 38.5359062112 39.0768366293 39.4634838856 42.9572358487 48.5355043994 49.5393658069 51.2093245114 51.4036409378 53.1414603276 66.6220633631 69.0713913672 72.0643935467 76.4577109224 87.3579182606 89.9593423243 90.3132636578 92.1841152996 92.9819645182 104.291941374 113.326506672 116.904338343 120.177356033 120.429522494 121.646634002 121.892763461 122.473158367 125.257992709 127.607695835 128.429191128 128.687237221 137.335269685
0.08 1.65068036043 1.80750970323 5.95584365083 8.05116550197 12.8082103395 15.1374874812 15.6049879722 18.4850500602 19.6098139379 23.4605213704 27.3486810001 29.0474878278 31.1043745822 38.4540863323 38.9925571234 39.3783816507 42.8520361938 48.4205474117 49.3986697475 51.0455675689 51.2400926146 52.9577898013 66.4227872772 68.838251786 71.8220938451 76.2118530755 87.1332924608 89.6732131346 90.0266692678 91.8958928068 92.6887567069 103.931041473 112.926910741 116.50078232 119.765134124 120.016568961 121.230785149 121.476631286 122.05657614 124.813148682 127.12855625 127.932937425 128.191090204 136.809944683
0.09 1.65111717941 1.80796060838 5.95454694266 8.04715199889 12.7948975155 15.1194541641 15.5852855799 18.4513501834 19.5683018959 23.4043451066 27.2828176061 28.9789445458 31.0316632934 38.3757623635 38.912258035 39.2970150792 42.7510554633 48.3096750721 49.2629263875 50.8866172134 51.0810773281 52.7783003172 66.2294420275 68.613651975 71.5863147356 75.9722420328 86.9158029458 89.3952541425 89.748711044 91.6158077876 92.4042750607 103.577047718 112.538004309 116.106908035 119.364103415 119.614231917 120.825176048 121.070919631 121.651305651 124.380072286 126.663553563 127.449224236 127.706627818 136.298847691
0.1 1.65160736924 1.80845465681 5.95374288747 8.04365534959 12.7822773095 15.1020154061 15.5663864414 18.4188074115 19.5280964644 23.3497555747 27.2191537816 28.9129055187 30.9619393026 38.3016397746 38.8358336353 39.2192487737 42.6537847589 48.203286039 49.1320266547 50.7321738721 50.9264637082 52.6042057489 66.0425879314 68.3961022451 71.3559013627 75.7397500564 86.7054196421 89.1245385648 89.4772699867 91.344623268 92.1286544951 103.233158231 112.159768596 115.721608664 118.972973453 119.22155329 120.430628608 120.676123398 121.256551647 123.958009004 126.211088414 126.974717816 127.232054637 135.800530806
0.11 1.65215141968 1.80898947992 5.95335373885 8.04067936814 12.7703297118 15.0852860542 15.5483272391 18.386909227 19.4891252364 23.2968079049 27.158094034 28.8497346335 30.8948725802 38.2309486696 38.7630043637 39.1448483676 42.5606705008 48.1013560836 49.00635383 50.582044564 50.7759669942 52.4344296996 65.8615812541 68.1844249852 71.1318251379 75.5132984975 86.5016662427 88.8615379007 89.2137112782 91.0818425076 91.8616221269 102.898961124 111.789739654 115.3459881 118.592374052 118.8398388 120.045613635 120.290596818 120.870041866 123.545790769 125.769304428 126.510763405 126.768320802 135.313324725
0.12 1.65273850656 1.80956912095 5.95336131282 8.03831034328 12.759027676 15.0693407348 15.5308425493 18.3560338627 19.4516401945 23.2452891312 27.0991259312 28.7888438918 30.8306625523 38.1629809055 38.6932315791 39.0740153954 42.4713483795 48.0040727132 48.8861716913 50.438340892 50.6314442559 52.2694824583 65.687053097 67.9781791935 70.9145191115 75.2931101135 86.3040513326 88.6066502718 88.9582196543 90.8274007704 91.6024350387 102.571185286 111.428222541 114.980074437 118.21934165 118.464995555 119.669609568 119.914806492 120.493897269 123.142729429 125.336363175 126.055840945 126.313631339 134.838279134
0.13 1.65335843767 1.81021286582 5.95385170057 8.03652672878 12.7486752687 15.0541652029 15.5140090692 18.3263097649 19.4150547987 23.1957574766 27.0421415287 28.729853948 30.768553612 38.0976665901 38.6265591479 39.007090789 42.384825682 47.9115019768 48.7701956569 50.2987018892 50.4911570667 52.1095843108 65.5189321013 67.7791797636 70.70508562 75.0798103867 86.1127429053 88.3583137705 88.7108400037 90.5811276546 91.350999912 102.251659395 111.076782273 114.624022686 117.855425015 118.099795776 119.302149635 119.547549077 120.126982754 122.74924368 124.912577357 125.613480476 125.870007543 134.375526695
0.14 1.65403382074 1.81093250007 5.954830242 8.03524108633 12.7390742589 15.0398489536 15.4978444468 18.2976984728 19.3795617365 23.1478933664 26.9868956159 28.6731575245 30.7093310438 38.0355448778 38.5635184558 38.9427460384 42.301327032 47.82381777 48.6582176592 50.1632997787 50.3555264871 51.9539630049 65.3568591945 67.5875598245 70.5029851538 74.8747841555 85.9292169534 88.1180790507 88.4705178269 90.341250813 91.1074380474 101.940173224 110.735860024 114.277801299 117.501398822 117.744222157 118.942753759 119.187888735 119.7668888 122.36476732 124.498565712 125.180985052 125.437973384 133.925615894
0.15 1.65475522741 1.81171199158 5.95638587523 8.03429508734 12.7301021376 15.0263997051 15.482416664 18.270233745 19.345185927 23.1016791913 26.9341679374 28.6188563778 30.6525331335 37.9760811215 38.5033233942 38.8813381495 42.2209706606 47.7401811566 48.5501057089 50.0326314951 50.2244504982 51.8039049689 65.1999793334 67.4032866827 70.3074729214 74.6788890362 85.7505454563 87.8839162952 88.2360622508 90.1066419241 90.8703004539 101.636829151 110.403476324 113.939392487 117.15664429 117.398034828 118.59443662 118.838872446 119.416371695 121.993544941 124.096852946 124.76085634 125.017841635 133.487247596
0.16 1.65553381959 1.81255822883 5.9584037135 8.03388944603 12.7217550992 15.0138239953 15.46788621 18.2440141942 19.3118131982 23.0572277211 26.8832393079 28.5664828396 30.5977779564 37.9200164557 38.4455310917 38.8230067805 42.1435285564 47.6600334172 48.4471756783 49.9061694749 50.0980495306 51.6587025006 65.0479315842 67.2260950478 70.1179118259 74.4910972826 85.5751692737 87.6561932987 88.00823333 89.8789321228 90.639142177 101.340438225 110.079189012 113.607517574 116.82187262 117.061072652 118.254790402 118.498948434 119.075615969 121.632183428 123.706095229 124.351052561 124.607315333 133.06095
0.17 1.65636923015 1.81345522611 5.96097319904 8.03403702117 12.7139245204 15.0020421489 15.4543513027 18.2187880086 19.2794627137 23.0144373764 26.8342009343 28.5164184547 30.5456675751 37.8666463281 38.3906161539 38.7666087502 42.068832087 47.5833665652 48.3483037855 49.7853895132 49.9769349971 51.5177405895 64.9012418444 67.0556217323 69.9357266945 74.3105416791 85.4040512073 87.433644141 87.7853003752 89.6585153609 90.4147544586 101.051363126 109.76209392 113.282410972 116.495929681 116.733048098 117.925633928 118.169455218 118.744720476 121.27825242 123.322695962 123.950019087 124.20628827 132.647865803
0.18 1.65725118948 1.81441980206 5.96400387881 8.03457456795 12.7068937943 14.990973837 15.4416026685 18.1945785855 19.2482234386 22.9732468396 26.7872366095 28.4684656348 30.4965216928 37.8160886624 38.3383152422 38.7131351466 41.9976110233 47.5105331905 48.2543213254 49.6689561652 49.8605193415 51.3811807911 64.7614719874 66.8918819642 69.7604272516 74.1368530022 85.2380263583 87.2183543632 87.5706471318 89.4443895762 90.196988244 100.771091589 109.452951857 112.967111908 116.178925114 116.414825252 117.605457959 117.849258142 118.422895482 120.934487079 122.948360567 123.558800982 123.814924089 132.245783765
0.19 1.65818540873 1.81543917729 5.96749038712 8.03558963369 12.7006187548 14.9808953661 15.4297280798 18.1713995564 19.2179689274 22.9335535716 26.7424749545 28.422441443 30.4499222122 37.7684949328 38.2884389854 38.6631558859 41.9294327021 47.4416145703 48.1643006916 49.5564498044 49.7480278547 51.2498831267 64.6289873665 66.7350867404 69.5933924378 73.9698321193 85.0773018088 87.0116686267 87.3638997603 89.2370318987 89.9862412388 100.499017539 109.151780343 112.661293347 115.870526288 116.104824303 117.293297814 117.536825883 118.110105777 120.599345152 122.584444929 123.178148941 123.434302544 131.854434907
0.2 1.65917823141 1.81649513513 5.97141844674 8.03707984217 12.6949332864 14.9716918647 15.4187780833 18.1491132829 19.1885580067 22.8951813298 26.7000780211 28.3786294688 30.4052467653 37.7238679723 38.2419708974 38.6159740283 41.8648260033 47.3762564883 48.0788717962 49.4474820576 49.6396199556 51.1237183206 64.5023839638 66.5855712156 69.4330927432 73.8099609284 84.9224805535 86.8125732408 87.1640500036 89.0370096763 89.7840154023 100.236588251 108.859630724 112.365685568 115.569910187 115.802952726 116.989139446 117.232764735 117.806937742 120.272257309 122.230220665 122.806593872 123.063028823 131.476512624
0.21 1.66020900621 1.81759497089 5.97576450244 8.03900032288 12.6897913711 14.9634466764 15.4087610015 18.1277652143 19.1602304547 22.8582515596 26.6603480973 28.3370246097 30.3628010437 37.682183247 38.1977749623 38.5708805167 41.8034051721 47.3144016524 47.9976822396 49.3432726617 49.5353725779 51.003496288 64.3825254929 66.4417092862 69.2781755791 73.6557168249 84.7743716576 86.6201441265 86.9717104501 88.8459963672 89.5895330168 99.9823478287 108.575427281 112.077170945 115.276197092 115.508158867 116.693176284 116.936565413 117.510589441 119.954419465 121.883889983 122.446778588 122.702949527 131.110645182
0.22 1.66128280324 1.81873480976 5.98052698767 8.04144881132 12.6851484564 14.9560743654 15.3995868039 18.1076284725 19.1333086237 22.8230261296 26.6224853428 28.2977615764 30.3228483648 37.6425589601 38.1559374748 38.5278672244 41.7456190953 47.2561778866 47.9204885517 49.2438827959 49.4363594955 50.8880817251 64.2687235495 66.3047061346 69.1299711884 73.505963861 84.633439265 86.43393859 86.7855612981 88.6613722724 89.4017701008 99.7354221446 108.298373944 111.797622065 114.991081246 115.220854762 116.404940375 116.647863689 117.221906839 119.643881602 121.55034185 122.098626302 122.354845497 130.757665246
0.23 1.66239011209 1.81990757064 5.985649386 8.04443316293 12.6812080135 14.9497167178 15.391213723 18.0885116035 19.1077459515 22.7897482143 26.5868904361 28.2604159306 30.2853060852 37.6048564025 38.1168790332 38.4878139666 41.6904073427 47.2016465094 47.8484808549 49.1492286609 49.3417624744 50.7775328383 64.160929851 66.174972129 68.9862117125 73.3613668014 84.4987033314 86.2552954323 86.6071124782 88.4821637252 89.2208457544 99.4961373294 108.030107964 111.526168391 114.713427457 114.941897407 116.124516561 116.367432511 116.941782679 119.340434956 121.228756407 121.762927719 122.018977627 130.416384435
0.24 1.66352894467 1.82113983498 5.99118816208 8.04775957165 12.6778141543 14.9442783139 15.3835935179 18.0702167995 19.0835809907 22.7585430524 26.5537284197 28.2252335166 30.2496224343 37.569279228 38.0801114478 38.450376708 41.6382484125 47.1507842259 47.7819057231 49.0576466526 49.2500237241 50.671338851 64.059540941 66.0521375827 68.8488471288 73.2235418181 84.3699313384 86.0820051263 86.4343184154 88.3096339359 89.0461671953 99.2636224653 107.770314374 111.26343302 114.444407926 114.671349685 115.851762529 116.09478328 116.668955914 119.048879556 120.918285396 121.438862768 121.694737096 130.087105897
0.25 1.66470863937 1.8224342814 5.99710939171 8.05147114959 12.6751473888 14.9395700254 15.3768398228 18.0529804979 19.0605465528 22.7286308404 26.5224064961 28.1925495261 30.2157108685 37.5362614331 38.0457324626 38.4154906198 41.5885878593 47.1034353205 47.7192992354 48.9701342613 49.1626352662 50.5708030424 63.9638321786 65.9353631128 68.7178745106 73.0938183047 84.2450618535 85.9149513657 86.2675190231 88.1441501697 88.877334271 99.0407308081 107.520170618 111.009594367 114.182695745 114.40893371 115.588535783 115.831049492 116.405161123 118.766490613 120.61825629 121.124429213 121.380632235 129.768220086
0.26 1.66594566269 1.82377236385 6.00355165723 8.05564953466 12.673263657 14.9357163943 15.3708363967 18.0368613682 19.0384381273 22.7000684026 26.4924554917 28.1621265112 30.1841899203 37.506381029 38.0141227385 38.3829159118 41.5412837475 47.0609685473 47.6598091135 48.8870867345 49.0793278453 50.4746835077 63.8731198126 65.8237185779 68.5932439774 72.9714093406 84.1259444409 85.7550169067 86.107665271 87.9858868087 88.7152939163 98.8241874051 107.279183393 110.765718462 113.929447501 114.154909521 115.334503455 115.577000562 116.150433662 118.496102528 120.331966713 120.821652772 121.077583764 129.462635407
0.27 1.66722277144 1.82515370149 6.01050772797 8.06044161785 12.6718792561 14.9328885267 15.3656823426 18.0219744709 19.0174582274 22.6731646494 26.4644721338 28.1339235355 30.1550351835 37.4794552276 37.9852767375 38.3530139331 41.4965725163 47.0223401365 47.6038237076 48.8080412307 49.000123146 50.3830781763 63.7887869746 65.7178512047 68.4746927755 72.8558088459 84.0120565229 85.6026860301 85.9562840118 87.8352295358 88.559599431 98.6141219753 107.046457864 110.532307465 113.685059017 113.909334858 115.088357431 115.330997387 115.904628934 118.235156375 120.060119058 120.53343878 120.789363881 129.173575415
0.28 1.66854751776 1.82657957713 6.01786349355 8.06570558467 12.671040395 14.9308888521 15.3614261499 18.0081481609 18.9978747964 22.6482822076 26.4380783131 28.1080717689 30.1278194135 37.4546551692 37.9589229024 38.3265264734 41.4547134281 46.9859832059 47.5510710132 48.7329577853 48.9248431932 50.2960800681 63.7107107281 65.6184092914 68.3617676416 72.7462435893 83.9050210172 85.4592730776 85.8127467584 87.6922394629 88.4114100269 98.4116495498 106.824213282 110.307934942 113.44840331 113.672452396 114.851153297 115.094063158 115.668452307 117.986301623 119.801783673 120.261088345 120.517420046 128.902909568
0.29 1.66990891271 1.82805251787 6.02559387448 8.07143503988 12.6708369552 14.9296298437 15.3583234877 17.9952447412 18.979637339 22.6252641528 26.413084486 28.0840317273 30.102732285 37.4321885371 37.9347908464 38.3020534581 41.4150049641 46.9528676641 47.5021803429 48.6627020022 48.8545473925 50.2146036007 63.6383237902 65.5251261803 68.2549410554 72.6443449883 83.8042611122 85.3204422524 85.6741211045 87.5554343307 88.2701078759 98.2165590465 106.612762512 110.091267032 113.220639435 113.444833842 114.621842017 114.865571931 115.442274354 117.748936198 119.557774738 120.003357222 120.259847005 128.646826457
0.3 1.67130688076 1.82957166552 6.03369361542 8.07763000398 12.6711787849 14.9290467391 15.3562017806 17.9830892076 18.9628772171 22.6038637428 26.3897240834 28.0616062804 30.0799155017 37.411388998 37.9126520037 38.2790671087 41.3781524212 46.9233435093 47.4580197303 48.5974495129 48.7891206848 50.1361234665 63.5709850301 65.4376028298 68.1548062991 72.5484898538 83.7092315387 85.187746374 85.5415853043 87.4249449973 88.1357824513 98.0297426103 106.411776878 109.879818451 113.004440634 113.227788564 114.40605557 114.649867993 115.226906004 117.526006334 119.323245577 119.75729175 120.013965293 128.401157342
0.31 1.67274225874 1.83113857355 6.04209760296 8.08428274062 12.6721933734 14.9291831855 15.3550195892 17.9718682382 18.9472675729 22.5841826908 26.3684758651 28.0411456013 30.0596606944 37.3924376245 37.8928369285 38.2579562897 41.3435563168 46.8976061785 47.4187384586 48.5372320957 48.7288679947 50.0615598038 63.5092166337 65.3560069318 68.0612125129 72.4579792238 83.6201694638 85.0613346718 85.4153483358 87.3015387587 88.0083284185 97.8519107682 106.222082373 109.677032991 112.798849912 113.022730857 114.201514734 114.445392234 115.023118813 117.31468818 119.098688234 119.521467366 119.778435232 128.165860679
0.32 1.67421319095 1.83275281319 6.05080415757 8.09132676682 12.6736327134 14.9299552022 15.3547674877 17.9616261993 18.9328092557 22.5658124756 26.3493494027 28.0226778573 30.041403614 37.3762345237 37.8748851723 38.2392499812 41.3115265939 46.8755722054 47.3835474347 48.482034553 48.673762748 49.9912958599 63.4530249543 65.280476666 67.9755571118 72.3740502961 83.5367323981 84.9421433057 85.2966762721 87.1845740296 87.8870495721 97.6828796862 106.041984641 109.485086173 112.606563732 112.829655431 114.011486734 114.255153334 114.833883234 117.113972883 118.883118964 119.295022672 119.552906553 127.943018635
0.33 1.67573642223 1.83440706101 6.05989834492 8.09889068324 12.6755293656 14.931749196 15.3554385211 17.952478085 18.9196343487 22.5485617944 26.3321451566 28.0060147372 30.024871259 37.3628390188 37.8588817397 38.2233182145 41.2824869535 46.85724247 47.3518906291 48.4318350819 48.6240399652 49.9256975829 63.4017535204 65.2121992253 67.8973617863 72.2947528468 83.4591714084 84.8303806968 85.1850377218 87.0737829097 87.773142052 97.5223984239 105.871215997 109.306898307 112.427806858 112.65057682 113.834139302 114.078164633 114.656570362 116.92356712 118.676663238 119.078080697 119.336227063 127.729559798
0.34 1.67729549492 1.83611583656 6.06940428661 8.1069391528 12.6780950207 14.9343909979 15.3568706706 17.9443214956 18.9073517836 22.5329989227 26.3168032024 27.9910687434 30.0100421613 37.3516482868 37.8458858142 38.2099202371 41.2559060909 46.8424379037 47.3235983826 48.3867494052 48.5784865291 49.8654181537 63.3556820729 65.1504101653 67.8253538701 72.2206486016 83.387832263 84.725022877 85.0796506943 86.9706712546 87.6653484021 97.3699220335 105.710875442 109.140446038 112.260516587 112.481753731 113.666337673 113.910134879 114.487563551 116.740874059 118.482820337 118.871407465 119.129587932 127.525802023
0.35 1.6789074359 1.83786806695 6.07921152038 8.11552087281 12.6814506711 14.9377734227 15.3589333486 17.9372436175 18.8961145101 22.519031495 26.3033011654 27.9781019114 29.9975254201 37.3422200704 37.8352868798 38.1990970117 41.2317158828 46.8304314376 47.2989823719 48.3454901073 48.5369716006 49.8101592467 63.3147503667 65.0938217353 67.7578596116 72.1532264019 83.320532917 84.6249266654 84.9799158404 86.873460315 87.5633178643 97.2233023931 105.559920866 108.985332271 112.10161712 112.322644023 113.506157883 113.750328153 114.328190047 116.56586437 118.29823851 118.675424057 118.933496227 127.33350434
0.36 1.68055489895 1.83966777385 6.08944364714 8.12447254088 12.6854670421 14.9420628149 15.3617883074 17.9312294397 18.8857002108 22.5066502501 26.2914488221 27.967536003 29.9878570215 37.3347322132 37.8268456642 38.1908651168 41.2107171939 46.8214495432 47.2793965572 48.3082663787 48.5002132937 49.7589935037 63.2790356998 65.0441979681 67.6941575191 72.0911073482 83.2581795493 84.5310478138 84.8861147608 86.7828156888 87.4688751812 97.0825849356 105.41641615 108.841491412 111.950985472 112.17147889 113.355399612 113.599852204 114.177442674 116.39946877 118.123173747 118.487235888 118.745485786 127.15121787
0.37 1.68223089228 1.8415001798 6.10003765259 8.13374355413 12.690062746 14.9472358681 15.3655058975 17.9263394262 18.8763530621 22.4957224366 26.2811445807 27.9590211381 29.9799992782 37.3296051085 37.8206534346 38.1843603809 41.1919579442 46.8154408245 47.2634609613 48.275991714 48.4676413382 49.7132599673 63.2481856145 65.0000776179 67.6347891396 72.0359889855 83.2025099457 84.4432272202 84.7987659919 86.6987681631 87.3813342135 96.9505922171 105.282110982 108.704537706 111.809043511 112.028899724 113.211988633 113.456601517 114.033996027 116.242437711 117.955641393 118.306784582 118.565033562 126.979131694
0.38 1.68393942961 1.84337623058 6.11090801355 8.14333249211 12.6950672092 14.9532201363 15.3698737644 17.9223511383 18.8679771126 22.4860380467 26.2725143667 27.9525289878 29.9743093814 37.3267098214 37.8166590498 38.1798172775 41.1756569443 46.8126258279 47.2510850768 48.2474728309 48.4393785289 49.6728075938 63.2219776662 64.9630493679 67.5807612858 71.9867044933 83.1519986566 84.364403869 84.7203658879 86.6207327252 87.2988708966 96.8269579818 105.156612129 108.574359224 111.675114112 111.894050923 113.076405743 113.321228148 113.898475369 116.095512076 117.793635745 118.133862627 118.392711492 126.817981056
0.39 1.68568815191 1.84529780552 6.12208299318 8.15337658635 12.700611862 14.9598879992 15.3748253223 17.9191946701 18.8604154202 22.4780046109 26.265712151 27.9476119274 29.9704473585 37.3263146358 37.8146237114 38.1772551997 41.1622328784 46.8132878669 47.2415547368 48.2227744418 48.4151404738 49.637734866 63.2021242544 64.9314324545 67.5322562168 71.9418155771 83.1071273812 84.2931389465 84.6482268056 86.5477999597 87.2230521132 96.7126600405 105.040191158 108.450624715 111.550168108 111.76774273 112.94926385 113.194002755 113.771731684 115.957447294 117.638394902 117.970792208 118.22940806 126.665531191
0.4 1.68747997195 1.84725642242 6.13364998211 8.16382515075 12.7067255157 14.9670488807 15.3804177918 17.916971932 18.8540447983 22.4715596871 26.2605808817 27.9444567225 29.968406541 37.3279203252 37.8147643071 38.1772394572 41.1508115535 46.8177051995 47.2357357323 48.2029750698 48.3956915322 49.6086055291 63.187613754 64.9053956256 67.488138722 71.9025490979 83.0681234574 84.2269560797 84.5818456229 86.4817389071 87.1545609958 96.6080534456 104.930465669 108.336263886 111.433491617 111.650654059 112.830582294 113.075166894 113.652316632 115.82565769 117.492242749 117.816280879 118.07422763 126.52448916
0.41 1.68931064387 1.84923538247 6.14554351835 8.17473807026 12.7133471056 14.9749023549 15.3866529524 17.9154747635 18.8488111297 22.4663020822 26.2567446425 27.9432467134 29.9682632968 37.3322887717 37.8173595613 38.1792867465 41.1423029778 46.825879686 47.2328719478 48.1877478476 48.3807384398 49.5840016597 63.1789636998 64.8851037099 67.4500957538 71.8685344249 83.0352195387 84.1678900756 84.5230029257 86.4232434217 87.0931037641 96.5137834439 104.828544727 108.232225268 111.323940915 111.540952153 112.720076303 112.964065316 113.541224263 115.699744721 117.355396607 117.670654532 117.927814847 126.394156233
0.42 1.69116856799 1.85126425599 6.15773220165 8.18613259078 12.7205386059 14.9834623431 15.3937366917 17.9147140775 18.8449018486 22.4622344555 26.2543831496 27.9439443401 29.9698928441 37.3384998385 37.8221874929 38.1838744017 41.1366601316 46.8371558285 47.2328606275 48.1761257708 48.3690883405 49.5650977272 63.1764273509 64.8704854762 67.4186121909 71.8394239175 83.0073726111 84.113821721 84.4692456721 86.3720729007 87.0393728682 96.4270794063 104.734524986 108.136235464 111.222765454 111.439325545 112.618021041 112.861186787 113.43744054 115.580183445 117.225798818 117.532997788 117.790182165 126.274269984
0.43 1.69306648943 1.8533332085 6.17020103438 8.19797770165 12.7281913966 14.9926487046 15.4015903943 17.914752608 18.8420454735 22.4596931589 26.2537677429 27.946173499 29.973233691 37.3472776269 37.8291588302 38.1908826798 41.1344243434 46.8511483457 47.2362184281 48.1679101971 48.3610614786 49.5518933296 63.178742805 64.86163401 67.3940807092 71.8150247514 82.9843306394 84.0657837746 84.4216546527 86.3275158982 86.9928999955 96.3471977541 104.647095163 108.047161169 111.129595571 111.345463712 112.524700464 112.766743696 113.341129215 115.469098978 117.103946166 117.403619494 117.660909906 126.163576207
0.44 1.69499558542 1.85544830195 6.1831046919 8.21017885059 12.7363396068 15.0024477359 15.410327768 17.9158826223 18.8401761251 22.4587317598 26.2553457572 27.9500240092 29.9783872008 37.3582233654 37.8382381501 38.2001959056 41.1355026222 46.868414593 47.2443366049 48.1642311714 48.3577492551 49.5442637007 63.1848495225 64.858759277 67.3756128785 71.7951336305 82.9659879724 84.0243128734 84.3807987172 86.2882347402 86.9516998343 96.2736802581 104.567333315 107.966448165 111.044444896 111.260279246 112.437045267 112.678305132 113.251154527 115.365954287 116.989926002 117.282407842 117.540242452 126.061558229
0.45 1.69696340857 1.8575967675 6.19634644542 8.22282186391 12.7451138586 15.0129518693 15.4198149795 17.918022346 18.8393170324 22.459124992 26.2590375135 27.955759245 29.985406854 37.3708840701 37.8498162548 38.2116004696 41.1391549785 46.887344164 47.2559551138 48.1650420156 48.3588193715 49.5412215608 63.1951754894 64.8622913189 67.3615103498 71.7811752656 82.9518773381 83.9886473736 84.3459134805 86.2539365915 86.916648813 96.2075874786 104.49512679 107.893723834 110.965628552 111.180815338 112.35621806 112.596712035 113.168510003 115.273544948 116.884132084 117.170596203 117.429034179 125.96978335
0.46 1.69896037761 1.85978881302 6.2099656136 8.23589029772 12.7544648096 15.0242847997 15.4300445276 17.9211761624 18.839499967 22.460701838 26.2645638755 27.9635899632 29.9942065041 37.3848790772 37.8632621244 38.2251234106 41.1455959474 46.9093699863 47.2706300565 48.1703180854 48.3640293545 49.5425255445 63.2118347595 64.8725144311 67.3535791509 71.7729963859 82.9428563659 83.9604360807 84.3173363815 86.2258744252 86.8865017092 96.1482537037 104.430426961 107.827487801 110.892329212 111.10714314 112.281978391 112.522428513 113.094025172 115.189330757 116.78726744 117.068974686 117.32764854 125.886360349
0.47 1.70098909766 1.86202691658 6.2238364106 8.24928491142 12.7642992214 15.0363738981 15.441082663 17.9251653784 18.840652331 22.4636463654 26.271687739 27.973013831 30.0048330722 37.4009336427 37.8787007917 38.2408119303 41.1541053413 46.9351685887 47.2881968411 48.180206026 48.3737983241 49.5477382341 63.2349916747 64.8881396363 67.3512795064 71.7696883029 82.9386108635 83.9373944105 84.2940119033 86.2042184475 86.8615228079 96.0945934964 104.373353076 107.767083568 110.825245886 111.039304403 112.215401998 112.455975508 113.028002968 115.113017013 116.698355819 116.977652746 117.23669369 125.81473679
0.48 1.7030603861 1.8642948961 6.23801589645 8.26299822472 12.774632332 15.0491050821 15.4529677158 17.9301296021 18.8429200882 22.4679512397 26.2810257471 27.9838809551 30.0172714173 37.4188812959 37.8960548527 38.2586215959 41.1647315797 46.9641105617 47.3096876946 48.1937357492 48.3878372476 49.5566982619 63.2628726548 64.9088018708 67.3543355748 71.772215264 82.9396227951 83.9213090682 84.2780371561 86.1886590225 86.8436077856 96.0475309694 104.323466327 107.714650934 110.768731392 110.981730818 112.158167156 112.398219727 112.970128671 115.042291067 116.618709086 116.894918599 117.154286994 125.754647105
0.49 1.7051697749 1.86659241297 6.25249534352 8.27703864275 12.7855003527 15.0627525313 15.4657416785 17.9360972964 18.846078498 22.4740021119 26.2920419503 27.9965188839 30.0316392341 37.4391560305 37.9154880498 38.2786138961 41.1782164487 46.9963939831 47.3347505698 48.2111009664 48.4060129554 49.5690106009 63.2950167243 64.9343291975 67.3620445458 71.7797101015 82.9455471888 83.9114857796 84.2687589871 86.1798159624 86.8318527025 96.0064999092 104.278123442 107.670325139 110.720293039 110.9320992 112.107231187 112.347431401 112.919390583 114.978192648 116.54734117 116.820290132 117.079763297 125.703810427
0.5 1.70731002892 1.86892889226 6.26722336668 8.29149779504 12.7970083449 15.0772797349 15.4794644312 17.9431072672 18.8504895019 22.4815228914 26.3048136427 28.010474783 30.0476870542 37.461669327 37.9372870277 38.3011391479 41.1943332509 47.0312836813 47.3628521339 48.2320493717 48.4271023999 49.5843352389 63.331497175 64.9653428022 67.3749452149 71.7936633741 82.956413378 83.9073884193 84.2654676068 86.1762670938 86.826416868 95.9724462735 104.239587913 107.633975681 110.678326582 110.89094935 112.063416752 112.303764526 112.875992814 114.921894967 116.484424083 116.75400335 117.013443155 125.665307794
0.51 1.70948203325 1.87130097766 6.28224711049 8.30643553781 12.8091259758 15.0925576366 15.4938286309 17.9508134484 18.8559409918 22.4906975884 26.3194166225 28.0261162903 30.0657367477 37.4860433957 37.9611087551 38.3259899203 41.2127357886 47.0692290941 47.3946076204 48.2556218831 48.4506391806 49.6040020927 63.3721336453 64.9993878266 67.3923779234 71.8154917837 82.9720992127 83.9088582559 84.2671583754 86.1783523612 86.8267521494 95.9444218303 104.20835477 107.607201446 110.643473694 110.85647277 112.027394898 112.268181542 112.84078432 114.873142837 116.430251055 116.696436309 116.955959857 125.638201407
0.52 1.71169145636 1.87371314292 6.29753148467 8.32186939913 12.8216553641 15.108480646 15.5089901096 17.959586938 18.8623162776 22.5014514061 26.3357344406 28.0432800907 30.0858001099 37.5124662128 37.9876249701 38.3528101495 41.2341633662 47.1104436561 47.4296305155 48.2825104301 48.4774535747 49.6274346867 63.4155694975 65.0376007909 67.4156173941 71.8430782138 82.9936937512 83.9145672104 84.2728747776 86.185216681 86.832433785 95.9215104885 104.182289554 107.589214145 110.615707125 110.829534485 111.999529579 112.240447943 112.813362763 114.832311164 116.385899872 116.646503928 116.906374687 125.619226083
0.53 1.71393221998 1.87616610685 6.31314764518 8.33773672793 12.8347588116 15.1251078537 15.5248492961 17.969230852 18.8696372861 22.5134742598 26.353479773 28.0618632648 30.1071287603 37.541127313 38.0162230257 38.3816720087 41.2579373669 47.1545653641 47.4678392883 48.3124882559 48.507453734 49.6543377114 63.4620400698 65.0797875102 67.4441816046 71.8768207767 83.0197463662 83.9267927902 84.28428265 86.197425622 86.8431286388 95.9047228354 104.16318813 107.577340085 110.595235351 110.80973896 111.978973885 112.220313776 112.794005876 114.801480318 116.350758374 116.607038016 116.865900695 125.610029221
0.54 1.71620033815 1.87864712808 6.32904584165 8.35389651796 12.8484673875 15.1422922011 15.5414281211 17.9799525632 18.8776817201 22.5269707682 26.3728034134 28.0818196243 30.1300712367 37.5718399911 38.047148606 38.4129245467 41.2835554922 47.201931907 47.5084880984 48.3465517966 48.54136815 49.6845558452 63.5135628484 65.1253558656 67.4774532313 71.915894828 83.050108625 83.9445975443 84.3024768213 86.216088296 86.860195867 95.8943047914 104.152124302 107.574180454 110.583057346 110.79700857 111.967540938 112.209071148 112.783271407 114.779495925 116.325193574 116.580248585 116.83854079 125.61081532
0.55 1.71850469701 1.88115863282 6.34524403469 8.3703116839 12.8626951809 15.1602612763 15.5586906749 17.9918613908 18.8867228229 22.5418547063 26.3937056267 28.1035007989 30.1543818024 37.6046350514 38.0803685782 38.446121696 41.3113243338 47.2523836699 47.5529137522 48.3841063378 48.5791942892 49.7192243756 63.5693453348 65.1754545408 67.5163675284 71.9590127594 83.0842091685 83.9677731484 84.3255010818 86.2412139206 86.8856278399 95.8893049225 104.149506535 107.578721965 110.583347075 110.796008489 111.968130874 112.209432012 112.782939629 114.767165652 116.310501349 116.563340343 116.820836573 125.618876953
0.56 1.72083130114 1.88370021911 6.3616934166 8.38698567577 12.8774254068 15.1790393093 15.5765342126 18.004797786 18.896854938 22.5581509076 26.4162696841 28.1271159915 30.1802721879 37.6397647322 38.1153935357 38.4809780377 41.3419326227 47.3052072713 47.6002393186 48.4250238115 48.6201235519 49.7571749899 63.6285812351 65.2294013135 67.5612980297 72.0068817444 83.1228146076 83.9973624553 84.3551109961 86.2733550854 86.9189768574 95.8890503076 104.153664722 107.591820944 110.593005167 110.805450588 111.977069612 112.218024545 112.791496813 114.765961108 116.306683887 116.55643715 116.812729457 125.635712768
0.57 1.72318471994 1.88628082521 6.37840279399 8.4039927289 12.892524192 15.1982077245 15.5948927413 18.0185122842 18.9079866339 22.5757610324 26.4400425973 28.1525608892 30.2079647405 37.6769372985 38.1528595059 38.5185089612 41.3755179594 47.3610723436 47.6502712234 48.4683422017 48.6635476502 49.7985829442 63.6919296405 65.2879817372 67.6102095529 72.0609136561 83.1658168225 84.0323494888 84.3901022639 86.3126199607 86.9574246104 95.8953065902 104.164729894 107.613027511 110.611590459 110.823671219 111.995757084 112.23609657 112.810728731 114.774570425 116.311627433 116.558024974 116.814538421 125.66064139
0.58 1.7255659786 1.88891001999 6.39538205253 8.42136629782 12.9081578271 15.2176873946 15.6139576435 18.032967161 18.9200766719 22.5947094626 26.4653224615 28.1800120334 30.236879525 37.7164950704 38.1925670044 38.5582952958 41.41140941 47.4206671352 47.7040211443 48.5149874496 48.7111484197 49.8424367671 63.759162225 65.3525004904 67.6649237322 72.119865375 83.2135975789 84.0738608032 84.4320000682 86.3570554734 87.0004355787 95.9077344623 104.183715108 107.640727261 110.639683929 110.852294854 112.025080575 112.264286359 112.839317114 114.793373564 116.323671768 116.56718857 116.823718067 125.694564954
0.59 1.72798496652 1.89157240876 6.41265592276 8.43899079509 12.9242786376 15.2378219829 15.6337238105 18.0482333398 18.9332005876 22.6150134489 26.4916072319 28.2091248905 30.2672112298 37.758613302 38.2342090735 38.5999142965 41.4499126762 47.4834840345 47.7611904101 48.5660804297 48.762704066 49.8884836339 63.8298751824 65.4217189904 67.7241664933 72.184164455 83.266433375 84.1247619586 84.481981159 86.4064159287 87.0478533061 95.9284027668 104.209203325 107.675652397 110.676960814 110.889435236 112.062123632 112.301300218 112.876176411 114.819826563 116.344573041 116.581925938 116.839072387 125.737323351
0.6 1.7304457923 1.89426064546 6.43017973553 8.45694175814 12.940821974 15.2585362591 15.6542898492 18.0642284171 18.9475760847 22.6365272216 26.5194276903 28.2395437777 30.2993119595 37.8027633699 38.277805721 38.6431210023 41.490389639 47.5491493401 47.8209008491 48.6197539141 48.8169134991 49.9378303712 63.9038679982 65.4953193913 67.7881663404 72.2538311629 83.3256523711 84.1810899662 84.5382882154 86.4611197034 87.1015415984 95.9579432576 104.24252112 107.717946908 110.721263914 110.933477848 112.108036696 112.346690741 112.921846337 114.852932936 116.370750962 116.604765927 116.862047805 125.789820098
0.61 1.73292505265 1.89697376832 6.44801724719 8.4751378204 12.9578510413 15.279716988 15.6755701046 18.0809574023 18.9629718079 22.6593128519 26.5482890761 28.2710427095 30.3330475818 37.8485736684 38.3226800962 38.6877038181 41.5337287835 47.6172722381 47.883857229 48.6758566471 48.8731297822 49.9917347293 63.9817942875 65.5726591346 67.8579671253 72.3290024852 83.3904465128 84.2433839607 84.599952509 86.5209209244 87.1613991727 95.9941634682 104.281982727 107.768967647 110.773337122 110.985273561 112.161628746 112.399813703 112.974502501 114.891081163 116.405755458 116.6373443 116.894585097 125.850000956
0.62 1.73543573953 1.89972230446 6.46606453687 8.49355702116 12.9754470075 15.301474236 15.697536109 18.0983495967 18.9797886508 22.6836210888 26.5784706386 28.3038530125 30.368704729 37.8964899213 38.3690583991 38.7336575282 41.5794344379 47.6885320168 47.9498827084 48.7353713297 48.9327543624 50.0491742002 64.0641394575 65.6526258748 67.9336575443 72.4087934371 83.4604955841 84.3092538453 84.6661829629 86.5862606534 87.2261620864 96.0369866132 104.328407979 107.829743982 110.831564555 111.043757926 112.220330789 112.457842271 113.032155274 114.93728207 116.447013834 116.676735662 116.933720875 125.919772428
0.63 1.73797858929 1.90250906135 6.48438333663 8.51223363821 12.9934041627 15.3239033816 15.7200871229 18.1166213272 18.9977988833 22.709162602 26.6098927421 28.3376033956 30.4054419026 37.9460707149 38.4171428566 38.7818594217 41.6272073185 47.7624706062 48.0185324778 48.7979153108 48.9958142473 50.109331108 64.150443483 65.7372297172 68.0146331083 72.4939005069 83.536782551 84.3799556613 84.7369170374 86.6568944122 87.2946240998 96.0868341973 104.381635118 107.897253799 110.894280583 111.107379166 112.284166552 112.52151295 113.096198593 114.992132775 116.495847847 116.721163302 116.978403559 126.000731996
0.64 1.74054999475 1.90533687328 6.50288107684 8.53118532582 13.0118351414 15.3470916891 15.7431620979 18.1357665406 19.0166413401 22.7357480043 26.6430558816 28.3725512175 30.4434361822 37.9969859735 38.466771278 38.8315019894 41.6766512699 47.8388233185 48.0897708798 48.8626930088 49.0612132145 50.1723311072 64.2416448378 65.8278205706 68.1015252262 72.5839750732 83.6192747316 84.4550181983 84.8118107507 86.7321233454 87.3680620442 96.1428230465 104.442693192 107.969805041 110.96385298 111.176976409 112.355330631 112.592447441 113.16622342 115.054596505 116.551630803 116.775036788 117.032106513 126.092103493
0.65 1.74315441623 1.90819322605 6.52163329827 8.55049468833 13.0307022311 15.3710152947 15.7667430148 18.1556457963 19.0363014901 22.7636015955 26.6775480638 28.4088939609 30.4829025788 38.0491250696 38.5179414942 38.882484725 41.7283663324 47.9171665608 48.1640355918 48.9306716532 49.1297817764 50.2385122523 64.3378602439 65.9232328448 68.1932545119 72.6791016578 83.7063066052 84.5337323744 84.8897968995 86.8103306851 87.4463386988 96.2053956284 104.511304931 108.048106529 111.039823513 111.252632766 112.432707547 112.669563898 113.243359065 115.127510705 116.616610736 116.836271476 117.093426339 126.193890115
0.66 1.74578890644 1.91108917845 6.54058059394 8.57012991972 13.04998506 15.3955284452 15.7910309851 18.1764605523 19.0569062415 22.7925877051 26.7135621896 28.4469898778 30.5242680533 38.1032369584 38.5708991561 38.9354458776 41.7820476425 47.9984824204 48.2416658587 49.0015000557 49.2007353023 50.3084875663 64.4368460987 66.0221551784 68.289593236 72.7784453703 83.7978848601 84.6170422394 84.972510207 86.8936410746 87.5296771186 96.2745699142 104.588541633 108.133199742 111.124223169 111.336868479 112.517589603 112.754204991 113.32834663 115.209220073 116.688665994 116.906043012 117.163214587 126.303963096
0.67 1.74844796823 1.91402366186 6.55976706534 8.59019865797 13.0697500839 15.4205737174 15.8158493389 18.1981751758 19.0782160031 22.8228054397 26.7509657432 28.486747258 30.5676858712 38.1588198248 38.6256313038 38.9905411658 41.837888345 48.0819775 48.3227912253 49.0753837384 49.2752269881 50.3809102979 64.539712984 66.1247616378 68.3899111826 72.8811234491 83.8952013257 84.7059035955 85.061383102 86.984517565 87.6197044473 96.3505203221 104.672341788 108.22806167 111.216935529 111.429717902 112.611558624 112.847977859 113.421991004 115.30068784 116.76805693 116.983997932 117.240919499 126.422268258
0.68 1.75113341231 1.91698809269 6.57918876472 8.61059330442 13.0900276568 15.4462023891 15.8414435278 18.2207727102 19.1003200209 22.8542003206 26.7895299893 28.5282912788 30.6123134704 38.2166360227 38.6827448359 39.0479901546 41.8959063006 48.1683018148 48.4065879996 49.152803796 49.3535264459 50.4555135495 64.6469813099 66.2313029875 68.4939084978 72.9876470178 83.9961624267 84.7994671186 85.1553375135 87.0811057927 87.7145841423 96.4310182438 104.76325038 108.329955106 111.318086952 111.530503088 112.712424719 112.948237452 113.522935903 115.400064832 116.853583865 117.069450903 117.325858382 126.548477572
0.69 1.75385439779 1.91998438305 6.59887972522 8.63117611759 13.1107612849 15.4723444202 15.8676447022 18.2443409955 19.123253604 22.8864550257 26.8295219129 28.5712406137 30.6582725247 38.2768250593 38.7418296109 39.1078468279 41.9560687102 48.2570154165 48.4928397524 49.2335399673 49.4351427039 50.533791692 64.7586666366 66.3418509216 68.60262493 73.0983003757 84.1004237616 84.89827017 85.2545929724 87.1827038162 87.8137759714 96.5177540058 104.863037735 108.440559271 111.426390877 111.638371611 112.822064539 113.057675616 113.633649168 115.507948956 116.945813286 117.162864365 117.419547527 126.683795417
0.7 1.75660660701 1.92300420135 6.61875493999 8.65201251478 13.1320624195 15.4990435764 15.8945836164 18.2687340585 19.1469307889 22.9198885243 26.870579509 28.6152088942 30.7056738092 38.3393602127 38.8028532187 39.1693057963 42.0179946999 48.3482693645 48.581811075 49.3179629708 49.5195619319 50.6160762721 64.8739029405 66.4571342105 68.7145114752 73.2136259847 84.2091785964 85.0023899578 85.3584747897 87.290202814 87.9179909249 96.6136719092 104.970621607 108.560323654 111.541926323 111.754465319 112.939620129 113.175032571 113.75157033 115.623974464 117.046809146 117.263802753 117.521092612 126.828412631
0.71 1.75938628591 1.92605471512 6.63884370601 8.67314001289 13.1537810069 15.5263501243 15.9220460968 18.2939747471 19.1715780185 22.954236593 26.9129143213 28.6604489162 30.7548920645 38.4036351017 38.8657613096 39.2328375476 42.0819593473 48.4412609467 48.6740101036 49.4052827391 49.6070914347 50.7013241084 64.9926385978 66.5749266793 68.8300985542 73.3327795378 84.3222306835 85.1109282635 85.4670792888 87.4020139135 88.0264595166 96.7186316461 105.086690491 108.688669395 111.666173568 111.878755382 113.062866462 113.297940857 113.875979099 115.745506873 117.1569432 117.37276807 117.63033885 126.981672241
0.72 1.76218449332 1.92912979643 6.65914600273 8.69450347023 13.175941882 15.554213466 15.9501013666 18.319873314 19.1971251362 22.989593896 26.9564206728 28.7069768951 30.805548246 38.4698663509 38.930444199 39.2984594117 42.1484983914 48.5362349293 48.7693788349 49.4961662791 49.6981417197 50.7894088554 65.1151792191 66.6948445527 68.9495271876 73.4560232669 84.4397790425 85.2249571562 85.5810883484 87.516747411 88.1395047653 96.8295421315 105.209342518 108.822252795 111.798349042 112.009983168 113.194521281 113.429954945 114.009122582 115.873898868 117.275998018 117.48932527 117.746673348 127.14507452
0.73 1.7650172622 1.93225132169 6.67963178549 8.71619629888 13.1984913838 15.5826100248 15.9784816954 18.3464669573 19.2234191896 23.0259172911 27.0012315092 28.7548736219 30.8577363559 38.5376136129 38.9974862169 39.3665019269 42.2171651223 48.6340562793 48.8683895955 49.5900206189 49.7917207906 50.8809677168 65.241183858 66.8183978616 69.0731860951 73.5824533455 84.5617111627 85.3442040641 85.7006318688 87.6360731824 88.2568676615 96.9449507816 105.338705199 108.961640682 111.939104052 112.149215861 113.335474287 113.570486591 114.150461946 116.011685249 117.403576692 117.613716187 117.871184773 127.316781968
0.74 1.76787389963 1.93542475367 6.70035548676 8.73812820075 13.2214662483 15.6115017626 16.0073959574 18.3739600243 19.2504786013 23.0633168281 27.0470133072 28.8041198146 30.9111580322 38.6076047796 39.06676218 39.4369115445 42.28753966 48.7354693698 48.9710672346 49.6864053848 49.8879513825 50.9762096893 65.3702431321 66.9460844993 69.2004062238 73.712821359 84.6878623037 85.4689794581 85.8245308564 87.7605324173 88.3791772623 97.063659143 105.473950859 109.107157422 112.085886481 112.295438231 113.482849415 113.718096788 114.29950003 116.157771271 117.538419652 117.744947615 118.003006887 127.496922298
0.75 1.77077139219 1.93863346523 6.72132903079 8.76031284662 13.2447822633 15.6409120157 16.0369774253 18.4019776375 19.2783112547 23.1019207302 27.0942109299 28.8543395459 30.9658782931 38.6798984172 39.1381268297 39.5095573646 42.3601032954 48.8392096973 49.0760138005 49.785458093 49.9870799077 51.0749039981 65.5030693115 67.077841864 69.3312770987 73.8481027143 84.8172417489 85.5984623477 85.9532783274 87.8895116091 88.5066554649 97.1880085124 105.614388798 109.260389405 112.240758076 112.450321689 113.640136042 113.875574923 114.456577165 116.310552159 117.680006249 117.883604738 118.142387639 127.685909094
0.76 1.77370596156 1.94187284676 6.74253083795 8.78283618892 13.2683026052 15.6708237168 16.0669708176 18.4304209896 19.3072416176 23.1412642073 27.1425868223 28.9059174977 31.0225822547 38.7541201305 39.2116224426 39.5837032396 42.4344268872 48.9452409545 49.1830418218 49.8878263028 50.0893969759 51.1766420092 65.6396813689 67.2124669122 69.4665162286 73.9862313442 84.9503887991 85.7318791212 86.0864229227 88.0238694157 88.6395043229 97.3194113087 105.760854342 109.42131294 112.405257259 112.613897186 113.80397837 114.039917171 114.621915186 116.46879848 117.827950597 118.029370716 118.288883277 127.883749204
0.77 1.77666761368 1.94514837619 6.76392849842 8.80565899095 13.2921494253 15.7012666821 16.0975794955 18.4594959673 19.3370875238 23.1816647591 27.1920220775 28.9586463777 31.0811648268 38.8295606188 39.2868599036 39.6594531583 42.5109182026 49.0535402602 49.2924554617 49.9931558465 50.1949898173 51.2812314098 65.7798959016 67.3519852316 69.6051603626 74.1284460133 85.0895775233 85.8699195418 86.2238347677 88.1632009196 88.7770651975 97.4544205164 105.915238691 109.587859471 112.575339563 112.783131048 113.97567755 114.211229267 114.793757014 116.633114157 117.983771209 118.183238459 118.443549487 128.089744772
0.78 1.77966763423 1.94845594678 6.78549711685 8.82867190918 13.316400995 15.7322292021 16.1286062202 18.4893342357 19.3678946537 23.2230668298 27.2424507356 29.0128121565 31.1410771271 38.9063042924 39.3637333868 39.7375815354 42.5895355774 49.1643767971 49.4040550677 50.1021034557 50.3038145576 51.3889063754 65.923771354 67.496730226 69.7478489893 74.276137353 85.2328864664 86.0123027023 86.3659258261 88.3067891644 88.9203831055 97.5961869952 106.078825272 109.761824043 112.751413589 112.959626808 114.152423727 114.388405704 114.971823237 116.803791287 118.148585374 118.344823042 118.60605844 128.303436078
0.79 1.78270367707 1.95180167568 6.80727977551 8.85191415277 13.3411078261 15.7635827043 16.1601513943 18.5199865654 19.3997840394 23.2654989514 27.2940994443 29.0684979881 31.2025971678 38.9847115075 39.4427535139 39.818099156 42.6701578849 49.2776575266 49.5180735396 50.2140995815 50.4155037334 51.499694655 66.0711916429 67.645478836 69.8955670909 74.4266881683 85.3800291021 86.1590794673 86.5125548284 88.4548850752 89.068832819 97.7435550913 106.249464137 109.941658509 112.933258018 113.141467078 114.333954886 114.569959009 115.154227258 116.979161619 118.320771905 118.51427817 118.775850996 128.525752031
0.8 1.78576669916 1.95517393479 6.82925477439 8.87539695682 13.3663091289 15.7955415871 16.1921259004 18.5514442936 19.432558169 23.3090700221 27.3469963742 29.1259675324 31.2661554767 39.0646378522 39.5234763787 39.9006842908 42.7529187918 49.3934913435 49.6345667604 50.329067426 50.5299450704 51.6134611943 66.2226409833 67.7970374778 70.0474308233 74.5809805801 85.530996903 86.3104391761 86.6638703279 88.6078831103 89.2245881412 97.8962551583 106.426785406 110.1258005 113.120825871 113.328275985 114.521666583 114.757670662 115.342842669 117.160624007 118.500543069 118.692331568 118.954146143 128.75550245
0.81 1.788864889 1.95858313516 6.8514134828 8.89920714129 13.3919016523 15.827931181 16.2245449422 18.5837170813 19.4663021557 23.3535391966 27.4012332593 29.1846825205 31.3313791921 39.1460840764 39.6065113618 39.9849753933 42.838230197 49.5118829576 49.7534865322 50.4461975343 50.6472181252 51.7299748785 66.3770353586 67.9517564337 70.2032889728 74.7396777566 85.6868821646 86.4664232959 86.8195635078 88.76616493 89.3857391826 98.0539433519 106.611309352 110.317352556 113.314570075 113.521864289 114.716906218 114.95279435 115.537246402 117.350171106 118.687584056 118.879917841 119.142503626 128.992940213
0.82 1.79198788421 1.96203045491 6.87376007982 8.92326986368 13.4179113331 15.8608677412 16.2574417887 18.6165093553 19.5008525268 23.3987808646 27.4570673448 29.2446139615 31.3986028774 39.2297649195 39.6912349349 40.0709877879 42.9260663884 49.6323572848 49.8756428721 50.5664459081 50.7675075933 51.8491077888 66.5346815735 68.11076688 70.362982953 74.9045128475 85.8464138481 86.6270417 86.9799344151 88.930616812 89.5524437313 98.2176167465 106.801447969 110.515171171 113.513389371 113.721220128 114.918525086 115.154360131 115.738680971 117.546660051 118.881473621 119.075145706 119.337680274 129.239592326
0.83 1.79514473088 1.96551075823 6.89628643997 8.94751285539 13.4443145495 15.8943673119 16.2908226343 18.6501155929 19.535990041 23.4447942221 27.5140654763 29.3054123941 31.4672760945 39.3152716609 39.7780670966 40.1589773317 43.0159679924 49.7549957882 50.0004261836 50.689596967 50.8909247464 51.9719672864 66.6956584016 68.2734977212 70.5265481188 75.0745151297 86.0093594433 86.7929337763 87.1460799992 89.0997989622 89.7238275803 98.3871743087 106.996349909 110.717633612 113.717173995 113.925100217 115.125474271 115.362071709 115.946848859 117.751507042 119.082963067 119.278454389 119.540887482 129.494839768
0.84 1.7983288442 1.96903107501 6.91903259301 8.97193511954 13.4712099656 15.9282393737 16.3245339098 18.6846249463 19.5718743512 23.4918085784 27.5724112447 29.3674099982 31.5379097961 39.4027827959 39.866704701 40.2481377277 43.1081438301 49.879557334 50.1271463233 50.8159420645 51.0172546558 52.0981281723 66.8607841627 68.440719927 70.6942447377 75.2474040972 86.1763711842 86.9634123252 87.3162511411 89.2736504308 89.89938628 98.5623711808 107.195859539 110.925572059 113.926742596 114.133167254 115.339388833 115.576381398 116.161843702 117.964560573 119.293482042 119.48873701 119.751249099 129.757044857
0.85 1.80153463331 1.97258744713 6.94199787418 8.99653238172 13.4985141379 15.9625632308 16.3587868769 18.7199518474 19.6085655481 23.5395967714 27.6321651543 29.4310280286 31.6105465356 39.4922979178 39.9567384917 40.3388139588 43.2023717689 50.0060245522 50.2560708703 50.9449601327 51.1465437156 52.2269588391 67.0288247637 68.6125997054 70.8655225601 75.4253284643 86.3471615562 87.1387169423 87.4912920449 89.4518009328 90.0788472326 98.7442308241 107.401739807 111.139068884 114.143585686 114.350293214 115.559866344 115.797146949 116.383641146 118.184567628 119.510788393 119.706500385 119.969352653 130.027498612
0.86 1.80476282457 1.97618739349 6.9652046928 9.02123277774 13.5262390389 15.9973235339 16.3937857284 18.7559858592 19.6461040646 23.5882729912 27.6927660451 29.4958879995 31.6847296236 39.583391852 40.0480655654 40.4310944543 43.2984552966 50.1350317946 50.3879555149 51.0760717256 51.2776367327 52.3579406175 67.1998440217 68.7876613216 71.0386610512 75.6078564545 86.5209483784 87.3200141411 87.6720878723 89.6348497181 90.2618273638 98.9304427314 107.612226365 111.359199218 114.367835593 114.575330871 115.786236336 116.023792269 116.609689456 118.411200114 119.735471885 119.93340412 120.196507673 130.302499107
0.87 1.80802143584 1.97982699534 6.98854350342 9.04628346025 13.5544611975 16.0325600295 16.4291955782 18.7927448453 19.6843823976 23.6379232533 27.7542878754 29.5628607624 31.7603849649 39.6761276242 40.1409926875 40.5253688036 43.3961789264 50.2665350261 50.5225508243 51.2096384994 51.4113872674 52.4915441482 67.3746333407 68.9659061378 71.2151370036 75.7938414715 86.6977833794 87.5068047733 87.856927463 89.8220273361 90.4477347651 99.1206159242 107.826945121 111.584470517 114.598152422 114.80631233 116.01919132 116.25735806 116.844547276 118.644699902 119.968827983 120.168417613 120.431871786 130.584525081
0.88 1.81132568726 1.98350315189 7.01201323941 9.07159963299 13.5830131804 16.0684406058 16.465246193 18.8300861567 19.7232959081 23.6882733005 27.8169384962 29.631547833 31.8373720722 39.7706859497 40.2354657629 40.621395028 43.4961985638 50.4002848278 50.6589309549 51.3452184069 51.5470904645 52.628411698 67.5523632384 69.1478523387 71.3948609701 75.9822259839 86.8787766818 87.6967833275 88.0458432544 90.013270605 90.6382303522 99.3174219192 108.0457558 111.81519309 114.835730182 115.0440542 116.260918937 116.498580399 117.086133928 118.887228742 120.209389255 120.410806908 120.674315831 130.874293706
0.89 1.81467184135 1.98721228079 7.03560479467 9.09714678856 13.6118003182 16.1048897469 16.5018533805 18.8680526082 19.7627180279 23.7394592239 27.8805665636 29.7016538703 31.9155776333 39.8666902014 40.3317214225 40.7192439185 43.5977601994 50.5360555173 50.7966520994 51.482539876 51.6848814983 52.767921161 67.7330946363 69.3326976522 71.579411777 76.1737550369 87.0636861774 87.8911724225 88.2413640869 90.2078088874 90.833447622 99.5198549949 108.26996833 112.051738727 115.081856115 115.289265941 116.509216196 116.747020436 117.335609374 119.135804463 120.458416646 120.658197898 120.922069968 131.172372934
0.9 1.8180577065 1.99095517099 7.05937127839 9.12290700602 13.6408902376 16.1417377421 16.5388962247 18.9067878261 19.802894943 23.7916099813 27.9447933279 29.7735012554 31.9946795814 39.9645146564 40.4296397563 40.8184349267 43.7014941539 50.6735972558 50.9359199594 51.621631453 51.8241283247 52.9104417313 67.9175069915 69.5208899519 71.7668966685 76.3683542677 87.2540820858 88.0895126922 88.4399392146 90.407021201 91.0319625481 99.728360145 108.498209006 112.293699476 115.33660121 115.542739902 116.766199032 117.0037859 117.592119703 119.38996522 120.713271327 120.911415394 121.17523185 131.479332258
0.91 1.82146303091 1.99472139959 7.08325154291 9.14895627081 13.6703832952 16.1789565367 16.576374557 18.9460546895 19.8437275519 23.8448675484 28.0103984658 29.8468572553 32.0746901722 40.0641186187 40.5293664055 40.9188916391 43.8068129953 50.8130212698 51.0774202633 51.7627691588 51.9657302735 53.0562449062 68.1052593426 69.7126089773 71.9586713394 76.5663517498 87.4496728253 88.2909690476 88.640998695 90.6104504649 91.234045043 99.9413449962 108.732541717 112.542294336 115.596663394 115.80306786 117.02841276 117.266244012 117.854448489 119.650619089 120.973392672 121.168880017 121.433512628 131.794265561
0.92 1.82489966415 1.99851611824 7.10727340716 9.17509917645 13.7003154714 16.2164755065 16.6144729556 18.9859791743 19.8854076415 23.899190403 28.0775155013 29.9216895474 32.1558211377 40.1653848898 40.6305319162 41.0206571467 43.9140707739 50.9542447302 51.2210106174 51.9061290764 52.1097503151 53.2057544308 68.2959050726 69.908715355 72.1551688908 76.7685927197 87.6492500906 88.495941296 88.8461199338 90.8169236778 91.4397236514 100.160125147 108.974221348 112.797878193 115.862643662 116.06912823 117.295010168 117.53335125 118.122349034 119.916253454 121.237101111 121.43330667 121.698068434 132.119083131
0.93 1.82837215115 2.00234786894 7.13147017958 9.20141549849 13.7308534465 16.2544332675 16.653049854 19.0263574312 19.9278775824 23.9544609505 28.1457114801 29.9978373971 32.238524139 40.2680715535 40.733371783 41.1242854427 44.0232322295 51.097060114 51.366755563 52.0521180513 52.2566969727 53.3579292324 68.4897326132 70.1086656582 72.3553796123 76.9753374163 87.8517935749 88.7046761632 89.0554999884 91.026404438 91.6494523792 100.384008872 109.221776572 113.059997718 116.133106745 116.339791812 117.567291812 117.806726415 118.397184592 120.188494493 121.507469517 121.707571815 121.971979273 132.450023912
0.94 1.83188346811 2.00620739616 7.15578496368 9.2279380762 13.7618667773 16.2926381891 16.6922752803 19.0673261603 19.9710572636 24.0105343645 28.2152155629 30.0749612363 32.3228758036 40.3720148914 40.8380417954 41.229516249 44.1349302326 51.2417794166 51.5147112596 52.2009449232 52.4059440477 53.5128292369 68.686334099 70.3117225216 72.5590960704 77.18598833 88.0569343371 88.9167517793 89.2672717462 91.2388326253 91.863111985 100.612168418 109.474555079 113.329867583 116.409758236 116.616388586 117.848435362 118.087673922 118.678420612 120.467165515 121.787266733 121.988141687 122.251986988 132.785011311
0.95 1.83541840723 2.01010436509 7.18022908893 9.25465355407 13.7933694578 16.3312430922 16.7319060192 19.1088808169 20.0147827589 24.067621212 28.2860674825 30.1532768939 32.4087272683 40.4770984909 40.9439957873 41.3364345724 44.2486547883 51.3889956802 51.6646227594 52.3533677989 52.5582234062 53.6705884974 68.8863310473 70.5173240563 72.7666534773 77.3986852251 88.2658100044 89.132557978 89.4830120057 91.4557078019 92.0804549028 100.84646058 109.732117032 113.605868032 116.693456213 116.900639105 118.137227435 118.375669772 118.965812819 120.751850774 122.072782397 122.273812728 122.538005598 133.127063739
0.96 1.83897416527 2.01403470612 7.20477550335 9.28158109483 13.825135828 16.3704235725 16.7719610835 19.1510091493 20.059110023 24.1255277673 28.358344483 30.232734016 32.4959105994 40.583643696 41.0513179632 41.4447294535 44.363856 51.538594703 51.8167483753 52.5084394725 52.7129195787 53.8313353884 69.0888422144 70.7253198032 72.9773638381 77.613833244 88.477663235 89.3529630271 89.7028956382 91.6770669341 92.3022435914 101.087490692 109.995368983 113.888527729 116.983681409 117.191328768 118.431561942 118.669740065 119.258079049 121.044076623 122.363925811 122.565909444 122.830807385 133.473783756
0.97 1.84255074202 2.01800280681 7.22945164583 9.3087509773 13.8573220594 16.4101857314 16.8124120151 19.1938601353 20.1040439856 24.1841234164 28.4317602886 30.3131456364 32.5845487439 40.6909511394 41.1596743921 41.5545189315 44.4805463917 51.6899441556 51.970755983 52.6654710059 52.869962727 53.9946405518 69.2938180799 70.9358007475 73.1916317355 77.8330243819 88.6920507119 89.5768711835 89.9271191681 91.903560008 92.5291270162 101.333484031 110.264445627 114.17682488 117.279248009 117.487873629 118.730275777 118.969291821 119.556821633 121.34303217 122.660818804 122.864951183 123.129795769 133.825316124
0.98 1.84614868315 2.021994194 7.25430370345 9.33612439324 13.8899873082 16.4504279716 16.8533949884 19.237345293 20.1494334214 24.2435962788 28.5065169009 30.3946112333 32.6741420004 40.7996393127 41.2699687186 41.6659551321 44.5992926682 51.8427741925 52.1266126555 52.825223971 53.0297882805 54.1602913591 69.5015767717 71.148569358 73.4089646256 78.056427502 88.9089265847 89.8035147912 90.154567898 92.1347989595 92.7605009345 101.584965472 110.539535404 114.470268921 117.580761033 117.790427927 119.034186203 119.274618052 119.862564153 121.647108151 122.964531192 123.17207015 123.436171557 134.184043092
0.99 1.84977735711 2.02600654749 7.27930487032 9.36374362621 13.9231187717 16.4911481758 16.8948663971 19.2815645521 20.195354772 24.3039151499 28.5825245331 30.477337884 32.7649804316 40.9105382445 41.3816325275 41.7787750255 44.7197703383 51.9967879056 52.2842913762 52.9870949179 53.1917360121 54.3284308044 69.7114627705 71.3650021623 73.6285327416 78.2828027558 89.1292454142 90.034474193 90.3867606185 92.37104319 92.9972798601 101.841277269 110.821679144 114.769247451 117.886826128 118.09671265 119.34409494 119.585002682 120.173235983 121.957257437 123.276203715 123.485503042 123.750271401 134.551593811
1.0 1.85342927538 2.03003997458 7.30445190876 9.39158923742 13.9564712055 16.5322760989 16.9367006519 19.3264682065 20.2419068666 24.3648305194 28.6597524582 30.5610886516 32.85728016 41.022805072 41.4944343655 41.8926313759 44.8418128503 52.1521749166 52.4441881225 53.150831101 53.3557893655 54.4985546753 69.9244759428 71.5849822074 73.8512369725 78.5131702462 89.3541730052 90.2704070468 90.6234952534 92.6117445308 93.2384020184 102.100660482 111.110199356 115.073291363 118.199516271 118.408717429 119.657612414 119.899004071 120.48873698 122.275580813 123.594445775 123.806575134 124.071511465 134.927385868


==> out_route44_truemed.dat <==
kk MED SMD SMN
1 5.5585 5.5585 6.4286168668
2 6.069 6.0635 7.02601968724
3 12.92 12.408 16.8704391231
4 20.4605 19.523 25.3197090198
5 31.606 28.9075 38.203580983
6 40.739 37.3715 48.4532514661
7 43.5765 39.9455 51.4091224518
8 57.591 51.607 65.6818676347
9 61.0235 54.0915 69.4039466629
10 68.779 60.3 79.4614022619
11 76.091 66.3855 89.0522986596
12 79.0435 69.111 93.3061453505
13 83.061 72.4595 98.5481922647
14 97.86 85.332 117.617712092
15 101.06 88.1705 120.852450572
16 102.4095 89.3715 122.392035046
17 116.404 100.7385 137.103444569
18 128.8775 112.9965 154.46504105
19 132.9745 115.052 158.283616867
20 137.1965 117.188 162.332585311
21 138.0415 118.019 163.315344876
22 145.28 123.882 171.175838313
23 167.6765 143.07 201.752961044
24 178.0515 150.996 212.40288439
25 189.9875 160.1045 223.763888439
26 205.411 173.7625 240.87897026
27 230.75 195.8795 269.693994136
28 241.399 202.171 280.445070371
29 242.8795 203.606 282.137195057
30 250.916 210.9495 290.826524853
31 254.0765 213.4405 294.073378246
32 285.011 234.2745 325.631293354
33 303.957 249.233 349.028183329
34 315.2775 259.797 362.728917481
35 331.7705 274.5305 379.815656381
36 333.7205 276.1775 381.695609187
37 336.3335 278.3795 384.97355236
38 337.44 279.3735 386.145625663
39 339.971 281.5435 388.755962161
40 350.127 288.9155 399.042890952
41 364.9665 301.811 414.611326445
42 368.102 303.8855 417.974577353
43 369.183 304.9425 419.221362887
44 387.1885 321.4255 444.65019031


==> out_route44_w.dat <==
kk wk
1 0.0
2 0.06
3 0.19
4 0.23
5 0.25
6 0.28
7 0.33
8 0.33
9 0.4
10 0.54
11 0.62
12 0.67
13 0.69
14 0.79
15 0.83
16 0.85
17 0.86
18 0.86
19 0.85
20 0.8
21 0.8
22 0.79
23 0.79
24 0.79
25 0.78
26 0.78
27 0.76
28 0.73
29 0.7
30 0.66
31 0.63
32 0.57
33 0.58
34 0.58
35 0.56
36 0.57
37 0.58
38 0.56
39 0.57
40 0.56
41 0.55
42 0.55
43 0.54
44 0.53


==> out_simulated_trips.dat <==
dstep mean median 
1 17.4796913087 9.421
2 35.442005994 25.78
3 48.4538731269 38.153
4 62.595006993 50.962
5 81.5116383616 68.116
6 96.0081148851 84.826
7 112.314503497 97.151
8 120.97261039 108.194
9 136.511146853 119.546
10 147.371624376 131.041
11 168.138272727 152.989
12 181.61305994 166.266
13 194.70542957 175.622
14 211.434579421 193.771
15 227.678962038 213.327
16 236.499491508 220.432
17 252.460862138 236.0
18 267.508569431 247.965
19 286.794894106 262.819
20 298.820072927 281.031
21 318.579907093 293.457
22 328.384631369 310.13
23 337.209478521 319.735
24 357.72272028 344.624
25 370.714397602 353.382
26 388.830104895 373.26
27 406.871358641 395.352
28 421.525851149 398.774
29 431.226749251 414.962
30 456.341906094 432.838

==> out_w.dat <==
kk wk
1 0
2 0.22309
3 0.3501
4 0.43446
5 0.49528
6 0.54245
7 0.58104
8 0.61373
9 0.64197
10 0.66664
11 0.68832
12 0.70744
13 0.72436
14 0.73936
15 0.75271
16 0.76465
17 0.77536
18 0.78502
19 0.7938
20 0.80182
21 0.80919
22 0.81601
23 0.82235
24 0.82828
25 0.83384
26 0.83908
27 0.84403
28 0.84872
29 0.85316
30 0.85737
31 0.86136
32 0.86515
33 0.86874
34 0.87215
35 0.87537
36 0.87841
37 0.88128
38 0.884
39 0.88655
40 0.88896
41 0.89123
42 0.89337
43 0.89539
44 0.89731
45 0.89913
46 0.90087
47 0.90256
48 0.90421
49 0.90585
50 0.90752
51 0.90924
52 0.91103
53 0.91293
54 0.9149
55 0.91694
56 0.91897
57 0.92093
58 0.92273
59 0.92432
60 0.92568
61 0.9268
62 0.9277
63 0.92841
64 0.92896
65 0.92938
66 0.92969
67 0.92991
68 0.93006
69 0.93014
70 0.93016

==> times_distribution_statistics_NovDec_69258114_0.dat <==
step count0 count1 count2 count3 count4 count5 count6 count7 count8 count9 count10 count11 count12 count13 count14 count15 count16 count17 count18 count19 count20 count21 count22 count23 
0.05 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.15 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.25 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.35 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.45 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.55 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.65 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.00231053604436 0.0 0.0 0.0 0.0 0.0 0.0 0.0 
0.75 0.0252143217347 0.0204081632653 0.0219840615554 0.0 0.00247218788628 0.0046992481203 0.00222766763199 0.00231964741359 0.00219731927049 0.00245398773006 0.0 0.00715478177916 0.0 0.0 0.00233590282644 0.0 0.00231053604436 0.00786782061369 0.00475511174513 0.0108014689998 0.0247985120893 0.0103199174407 0.0455580865604 0.0150489089541 
0.85 0.0252143217347 0.0272108843537 0.019236053861 0.0318217979316 0.0247218788628 0.0093984962406 0.0200490086879 0.0208768267223 0.0109865963525 0.00981595092025 0.0092980009298 0.0143095635583 0.00477213075638 0.00472143531634 0.00233590282644 0.00521240552515 0.00924214417745 0.0157356412274 0.00237755587256 0.00864117519983 0.018598884067 0.0378396972824 0.0398633257403 0.0451467268623 
0.95 0.0756429652042 0.0680272108844 0.0329760923331 0.0238663484487 0.0296662546354 0.0140977443609 0.0155936734239 0.0208768267223 0.0109865963525 0.0196319018405 0.0209205020921 0.0119246362986 0.00715819613457 0.00944287063267 0.0163513197851 0.00521240552515 0.0161737523105 0.00262260687123 0.0142653352354 0.0151220565997 0.077495350279 0.0825593395253 0.0911161731207 0.0601956358164 
1.05 0.161371659102 0.12925170068 0.123660346249 0.0676213206046 0.0395550061805 0.0352443609023 0.0467810202718 0.0324750637903 0.0351571083278 0.0196319018405 0.0348675034868 0.00476985451944 0.0238606537819 0.0188857412653 0.021023125438 0.0104248110503 0.0115526802218 0.0236034618411 0.0261531145982 0.0367249945993 0.0960942343459 0.147918816649 0.176537585421 0.112866817156 
1.15 0.272314674735 0.241496598639 0.26106073097 0.171042163882 0.0914709517923 0.0587406015038 0.0668300289597 0.0417536534447 0.0439463854098 0.0441717791411 0.0418410041841 0.0310040543763 0.0310188499165 0.0165250236072 0.0256949310909 0.0443054469638 0.0323475046211 0.0419617099397 0.0309082263433 0.0410455821992 0.232486050837 0.223598211214 0.358769931663 0.278404815651 
1.25 0.448814926878 0.421768707483 0.458917284968 0.242641209228 0.113720642769 0.103383458647 0.0623746936957 0.0579911853398 0.0505383432213 0.041717791411 0.0418410041841 0.0405437634152 0.0596516344548 0.0212464589235 0.0303667367438 0.0443054469638 0.0462107208872 0.0576973511671 0.0784593437946 0.0777705767984 0.300681959082 0.512555899553 0.478359908884 0.451467268623 
1.35 0.670700958144 0.595238095238 0.566089585051 0.282418456643 0.180469715698 0.145676691729 0.140343060815 0.120621665507 0.109865963525 0.0858895705521 0.0813575081358 0.0643930360124 0.0644237652112 0.0661000944287 0.0443821537024 0.0599426635392 0.0693160813309 0.0734329923944 0.0903471231574 0.146899978397 0.331680099194 0.605435156519 0.597949886105 0.624529721595 
1.45 0.665658093797 0.547619047619 0.643033800495 0.417661097852 0.284301606922 0.230263157895 0.198262419247 0.160055671538 0.151615029664 0.117791411043 0.125523012552 0.0906272358693 0.109759007397 0.0755429650614 0.0724129876197 0.106854313266 0.106284658041 0.10752688172 0.128388017118 0.194426441996 0.477371357719 0.691434468524 0.626423690205 0.541760722348 
1.55 0.605143721634 0.71768707483 0.706237977466 0.52108194113 0.395550061805 0.303101503759 0.207173089775 0.257480862909 0.199956053615 0.191411042945 0.148768014877 0.140710708323 0.143163922691 0.106232294618 0.0770847932726 0.112066718791 0.14325323475 0.154733805403 0.19495958155 0.216029379996 0.576565406076 0.667354661163 0.694760820046 0.737396538751 
1.65 0.605143721634 0.65306122449 0.741962077494 0.600636435959 0.462299134734 0.387687969925 0.32523947427 0.285316631872 0.241705119754 0.282208588957 0.248721524872 0.202718817076 0.209973753281 0.106232294618 0.154169586545 0.198071409956 0.228743068392 0.246525045896 0.249643366619 0.274357312595 0.570365778053 0.6260749914 0.632118451025 0.549285176825 
1.75 0.645486636409 0.625850340136 0.61555372355 0.544948289578 0.472187886279 0.432330827068 0.323011806638 0.343307817212 0.265875631729 0.225766871166 0.309158530916 0.226568089673 0.183727034121 0.203021718602 0.2032235459 0.260620276257 0.251848428835 0.275373721479 0.29719448407 0.285158781594 0.536267823931 0.546955624355 0.563781321185 0.579382994733 
1.85 0.605143721634 0.568027210884 0.629293762023 0.552903739061 0.556242274413 0.554511278195 0.365337491646 0.396659707724 0.281256866623 0.331288343558 0.318456531846 0.312425471023 0.288713910761 0.212464589235 0.217238962859 0.229345843107 0.286506469501 0.385523210071 0.325725154541 0.274357312595 0.623062616243 0.553835569315 0.506833712984 0.496613995485 
1.95 0.474029248613 0.503401360544 0.596317669689 0.600636435959 0.59826946848 0.439379699248 0.429939852974 0.433774066342 0.283454185893 0.370552147239 0.348675034868 0.33865967088 0.338821283703 0.217186024551 0.266292922214 0.323169142559 0.316543438078 0.388145816942 0.285306704708 0.326204363793 0.530068195908 0.46783625731 0.506833712984 0.511662904439 
2.05 0.347957639939 0.418367346939 0.45342126958 0.536992840095 0.571075401731 0.502819548872 0.474493205614 0.475527719787 0.417490661393 0.331288343558 0.348675034868 0.33627474362 0.355523741351 0.264400377715 0.289651950479 0.380505603336 0.311922365989 0.422239706268 0.36138849263 0.354288183193 0.511469311841 0.416236670107 0.466970387244 0.504138449962 
2.15 0.41351487645 0.384353741497 0.373729046441 0.38583929992 0.538936959209 0.427631578947 0.438850523502 0.475527719787 0.410898703582 0.4 0.388191538819 0.33627474362 0.350751610594 0.259678942398 0.338705909834 0.346624967422 0.346580406654 0.472069236821 0.363766048502 0.345647007993 0.37507749535 0.392156862745 0.358769931663 0.391271632807 
2.25 0.347957639939 0.360544217687 0.373729046441 0.361972951472 0.506798516687 0.481672932331 0.441078191134 0.438413361169 0.395517468688 0.40245398773 0.362622036262 0.403052706892 0.319732760678 0.339943342776 0.336370007008 0.367474589523 0.408964879852 0.435352740624 0.366143604375 0.291639662994 0.39987600744 0.426556587547 0.318906605923 0.323551542513 
2.35 0.272314674735 0.333333333333 0.329760923331 0.377883850438 0.410383189122 0.439379699248 0.423256850078 0.443052655996 0.408701384311 0.40490797546 0.443979544398 0.412592415931 0.381770460511 0.339943342776 0.331698201355 0.33359395361 0.399722735675 0.435352740624 0.411317165953 0.343486714193 0.381277123373 0.271757825937 0.267653758542 0.25583145222 
2.45 0.252143217347 0.299319727891 0.252816707887 0.369928400955 0.353522867738 0.404135338346 0.389841835598 0.41985618186 0.371346956713 0.326380368098 0.413761041376 0.369663725256 0.379384395132 0.323418319169 0.306003270264 0.383111806099 0.330406654344 0.388145816942 0.337612933904 0.315402894794 0.313081215127 0.285517715858 0.239179954442 0.210684725357 
2.55 0.226928895613 0.261904761905 0.250068700192 0.298329355609 0.383189122373 0.399436090226 0.385386500334 0.352586406866 0.331795209844 0.358282208589 0.374244537424 0.386358216074 0.353137675972 0.328139754485 0.369072646578 0.307531925984 0.385859519409 0.409126671912 0.359010936757 0.302441131994 0.291382517049 0.254557963536 0.267653758542 0.218209179834 
2.65 0.211800302572 0.197278911565 0.252816707887 0.350039777247 0.31891223733 0.354793233083 0.334150144798 0.410577592206 0.369149637442 0.321472392638 0.367271036727 0.319580252802 0.365068002863 0.30925401322 0.369072646578 0.330987750847 0.346580406654 0.3829006032 0.359010936757 0.293799956794 0.220086794792 0.213278293774 0.210706150342 0.225733634312 
2.75 0.242057488654 0.248299319728 0.156636438582 0.270485282418 0.321384425216 0.31719924812 0.33637781243 0.347947112039 0.283454185893 0.272392638037 0.327754532775 0.381588361555 0.312574564543 0.304532577904 0.334034104181 0.323169142559 0.358133086876 0.325203252033 0.349500713267 0.263555843595 0.24178549287 0.244238046096 0.187927107062 0.180586907449 
2.85 0.161371659102 0.132653061224 0.189612530915 0.222752585521 0.284301606922 0.291353383459 0.296279795055 0.266759452563 0.340584486926 0.284662576687 0.283589028359 0.310040543763 0.260081126223 0.264400377715 0.303667367438 0.299713317696 0.311922365989 0.322580645161 0.349500713267 0.287319075394 0.201487910725 0.15823873409 0.159453302961 0.20316027088 
2.95 0.156328794755 0.180272108844 0.170376477054 0.234685759745 0.242274412855 0.277255639098 0.278458453999 0.266759452563 0.261480993188 0.279754601227 0.251046025105 0.231337944193 0.264853256979 0.228989612842 0.298995561785 0.291894709408 0.314232902033 0.312090217676 0.275796481217 0.252754374595 0.198388096714 0.171998624011 0.187927107062 0.188111361926 
3.05 0.110943015633 0.207482993197 0.131904369332 0.194908512331 0.202719406675 0.206766917293 0.253954110047 0.308513106008 0.254889035377 0.311656441718 0.304509530451 0.283806343907 0.298258172274 0.269121813031 0.270964727867 0.281469898358 0.194085027726 0.304222397063 0.280551592962 0.209548498596 0.158090514569 0.127278981768 0.108200455581 0.135440180587 
3.15 0.176500252143 0.136054421769 0.0989282769992 0.182975338107 0.195302843016 0.232612781955 0.245043439519 0.278357689631 0.230718523401 0.262576687117 0.262668526267 0.233722871452 0.25053686471 0.245514636449 0.31534688157 0.244983059682 0.261090573013 0.236034618411 0.275796481217 0.190105854396 0.145691258524 0.123839009288 0.0740318906606 0.150489089541 
3.25 0.095814422592 0.115646258503 0.104424292388 0.155131264916 0.180469715698 0.180921052632 0.265092448207 0.218046856878 0.246099758295 0.265030674847 0.276615527662 0.221798235154 0.219518014794 0.245514636449 0.284980144826 0.25280166797 0.274953789279 0.270128507737 0.230622919639 0.224670555196 0.158090514569 0.110079119367 0.113895216401 0.135440180587 
3.35 0.110943015633 0.115646258503 0.101676284694 0.135242641209 0.165636588381 0.178571428571 0.196034751615 0.18093249826 0.232915842672 0.233128834356 0.169688516969 0.240877653232 0.236220472441 0.254957507082 0.249941602429 0.185040396143 0.251848428835 0.186205087857 0.225867807893 0.170663210197 0.164290142591 0.103199174407 0.0911161731207 0.0526711813394 
3.45 0.126071608674 0.0918367346939 0.0906842539159 0.131264916468 0.1260815822 0.195018796992 0.198262419247 0.176293203433 0.202153372885 0.213496932515 0.223152022315 0.231337944193 0.233834407063 0.195939565628 0.235926185471 0.192859004431 0.237985212569 0.173092053501 0.230622919639 0.194426441996 0.148791072536 0.127278981768 0.0797266514806 0.0601956358164 
3.55 0.0806858295512 0.12925170068 0.0659521846661 0.135242641209 0.118665018541 0.178571428571 0.173758075295 0.197170030155 0.215337288508 0.191411042945 0.211529521153 0.207488671596 0.226676210928 0.198300283286 0.212567157206 0.224133437581 0.182532347505 0.178337267244 0.199714693295 0.172823503997 0.0805951642901 0.0756793945648 0.0968109339408 0.12791572611 
3.65 0.110943015633 0.0714285714286 0.0741962077494 0.115354017502 0.165636588381 0.164473684211 0.135887725551 0.139178844816 0.193364095803 0.238036809816 0.146443514644 0.176484617219 0.195657361012 0.198300283286 0.17752861481 0.198071409956 0.214879852126 0.204563335956 0.218735140276 0.151220565997 0.127092374458 0.0722394220846 0.0569476082005 0.142964635064 
3.75 0.0655572365103 0.078231292517 0.0934322616103 0.0954653937947 0.123609394314 0.15507518797 0.144798396079 0.139178844816 0.160404306746 0.179141104294 0.176662017666 0.207488671596 0.19804342639 0.212464589235 0.163513197851 0.229345843107 0.196395563771 0.173092053501 0.171184022825 0.183624972996 0.0712957222567 0.061919504644 0.0569476082005 0.0827689992476 
3.85 0.100857286939 0.0544217687075 0.0769442154438 0.0875099443119 0.0741656365884 0.108082706767 0.164847404767 0.132219902575 0.169193583828 0.137423312883 0.134821013482 0.159790126401 0.14554998807 0.172332389046 0.207895351553 0.169403179567 0.194085027726 0.17046944663 0.173561578697 0.151220565997 0.0743955362678 0.0825593395253 0.0569476082005 0.0677200902935 
3.95 0.0403429147756 0.0646258503401 0.0494641384996 0.0954653937947 0.0865265760198 0.136278195489 0.124749387391 0.136859197402 0.109865963525 0.186503067485 0.118549511855 0.143095635583 0.128847530422 0.165250236072 0.149497780892 0.135522543654 0.145563770795 0.133752950433 0.140275796481 0.140419096997 0.0464972101674 0.061919504644 0.0626423690205 0.0752445447705 
4.05 0.0554715078164 0.078231292517 0.0604561692773 0.0835322195704 0.101359703337 0.108082706767 0.126977055023 0.134539549988 0.120852559877 0.130061349693 0.146443514644 0.155020271882 0.152708184204 0.179414542021 0.133146461107 0.166796976805 0.21719038817 0.157356412274 0.18544935806 0.138258803197 0.0712957222567 0.0584795321637 0.0455580865604 0.0376222723853 
4.15 0.0907715582451 0.047619047619 0.0329760923331 0.107398568019 0.0766378244747 0.0916353383459 0.129204722655 0.0881466017165 0.156009668205 0.144785276074 0.12319851232 0.143095635583 0.147936053448 0.134560906516 0.126138752628 0.132916340891 0.150184842884 0.12850773669 0.140275796481 0.144739684597 0.058896466212 0.0481596147231 0.0398633257403 0.0376222723853 
4.25 0.0504286434695 0.0544217687075 0.0329760923331 0.0715990453461 0.0642768850433 0.105733082707 0.0913343729116 0.0974251913709 0.103274005713 0.130061349693 0.130172013017 0.150250417362 0.14554998807 0.16761095373 0.128474655454 0.132916340891 0.103974121996 0.0970364542355 0.118877793628 0.131777921797 0.0619962802232 0.0412796697626 0.0626423690205 0.0376222723853 
4.35 0.0655572365103 0.0442176870748 0.0329760923331 0.0278440731901 0.0519159456119 0.0563909774436 0.104700378703 0.0951055439573 0.107668644254 0.161963190184 0.125523012552 0.119246362986 0.14554998807 0.14164305949 0.114459238496 0.125097732604 0.122458410351 0.0865460267506 0.10223490252 0.0885720457982 0.0681959082455 0.0447196422429 0.0569476082005 0.0300978179082 
4.45 0.0403429147756 0.0510204081633 0.0329760923331 0.0676213206046 0.0667490729295 0.0751879699248 0.0935620405436 0.11598237068 0.0900900900901 0.103067484663 0.0836820083682 0.109706653947 0.136005726557 0.146364494806 0.107451530016 0.122491529841 0.108595194085 0.136375557304 0.0974797907751 0.110174983798 0.0619962802232 0.0515995872033 0.0455580865604 0.0451467268623 
4.55 0.0353000504286 0.030612244898 0.0384721077219 0.0477326968974 0.0543881334981 0.0681390977444 0.0980173758075 0.062630480167 0.1340364755 0.0711656441718 0.0999535099954 0.112091581207 0.152708184204 0.136921624174 0.142490072413 0.104248110503 0.103974121996 0.0917912404931 0.109367570138 0.112335277598 0.0371977681339 0.0275197798418 0.0284738041002 0.0300978179082 
4.65 0.0403429147756 0.0272108843537 0.0302280846386 0.035799522673 0.0370828182942 0.0634398496241 0.0801960347516 0.0835073068894 0.101076686443 0.0932515337423 0.0953045095305 0.100166944908 0.112145072775 0.113314447592 0.100443821537 0.0886108939275 0.108595194085 0.0786782061369 0.0737042320495 0.0972132209981 0.0619962802232 0.030959752322 0.0284738041002 0.0300978179082 
4.75 0.0504286434695 0.0340136054422 0.0329760923331 0.0397772474145 0.0346106304079 0.0798872180451 0.0801960347516 0.074228717235 0.0966820479016 0.0907975460123 0.0813575081358 0.143095635583 0.0930565497495 0.134560906516 0.114459238496 0.112066718791 0.101663585952 0.0813008130081 0.076081787922 0.125297040397 0.0371977681339 0.0206398348813 0.0284738041002 0.0376222723853 
4.85 0.0252143217347 0.0272108843537 0.0137400384721 0.0437549721559 0.0296662546354 0.0563909774436 0.0891067052796 0.062630480167 0.0878927708196 0.0736196319018 0.0953045095305 0.0858573813499 0.112145072775 0.0897072710104 0.116795141322 0.0938232994527 0.0716266173752 0.0734329923944 0.0903471231574 0.123136746598 0.0433973961562 0.0240798073615 0.0569476082005 0.0451467268623 
4.95 0.0353000504286 0.0272108843537 0.0247320692498 0.0477326968974 0.0543881334981 0.0493421052632 0.0668300289597 0.0579911853398 0.0637222588442 0.0638036809816 0.0906555090656 0.0739327450513 0.0954426151277 0.101510859301 0.100443821537 0.112066718791 0.0785582255083 0.0865460267506 0.0832144555397 0.0712896953986 0.0340979541228 0.0584795321637 0.0284738041002 0.0526711813394 
5.05 0.0453857791225 0.0238095238095 0.0247320692498 0.0079554494829 0.0370828182942 0.0422932330827 0.0512363555358 0.074228717235 0.0878927708196 0.0834355828221 0.10460251046 0.0810875268304 0.0978286805058 0.106232294618 0.0677411819668 0.0912170966901 0.0739371534196 0.0813008130081 0.076081787922 0.0842514581983 0.0309981401116 0.0447196422429 0.0968109339408 0.0376222723853 
5.15 0.0302571860817 0.0340136054422 0.0164880461665 0.0198886237072 0.0395550061805 0.0493421052632 0.0623746936957 0.0417536534447 0.0637222588442 0.078527607362 0.0743840074384 0.076317672311 0.0906704843713 0.0944287063267 0.0560616678346 0.0547302580141 0.0554528650647 0.0576973511671 0.0998573466476 0.0842514581983 0.0464972101674 0.0240798073615 0.0284738041002 0.0300978179082 
5.25 0.0151285930408 0.0272108843537 0.0384721077219 0.0437549721559 0.0346106304079 0.046992481203 0.0601470260637 0.0556715379262 0.0725115359262 0.0588957055215 0.0813575081358 0.076317672311 0.0668098305894 0.108593012276 0.0770847932726 0.0573364607766 0.0878003696858 0.0655651717808 0.0570613409415 0.099373514798 0.0402975821451 0.030959752322 0.00569476082005 0.0376222723853 
5.35 0.0151285930408 0.0204081632653 0.0302280846386 0.0159108989658 0.0346106304079 0.0375939849624 0.0400980173758 0.0556715379262 0.0549329817623 0.0711656441718 0.0488145048815 0.076317672311 0.062037699833 0.0755429650614 0.0934361130577 0.0703674745895 0.0531423290203 0.0550747442958 0.0737042320495 0.0561676387989 0.0340979541228 0.0206398348813 0.0455580865604 0.0225733634312 
5.45 0.0100857286939 0.0136054421769 0.0164880461665 0.0159108989658 0.0420271940667 0.0352443609023 0.0512363555358 0.0301554163767 0.0549329817623 0.0711656441718 0.0511390051139 0.0715478177916 0.0572655690766 0.0849858356941 0.0630693763139 0.0807922856398 0.0577634011091 0.0445843168109 0.0499286733238 0.0950529271981 0.0309981401116 0.0275197798418 0.0512528473804 0.0300978179082 
5.55 0.0151285930408 0.0272108843537 0.0302280846386 0.0198886237072 0.0370828182942 0.030545112782 0.0534640231677 0.0440733008583 0.0527356624918 0.0662576687117 0.0604370060437 0.0381588361555 0.0572655690766 0.0826251180359 0.0887643074048 0.0677612718269 0.0670055452865 0.0498295305534 0.0618164526866 0.0648088139987 0.0371977681339 0.0275197798418 0.0227790432802 0.0150489089541 
5.65 0.0353000504286 0.0272108843537 0.019236053861 0.035799522673 0.044499381953 0.0328947368421 0.0601470260637 0.0371143586175 0.0615249395737 0.0613496932515 0.0534635053464 0.0691628905318 0.062037699833 0.0991501416431 0.0770847932726 0.0964295022153 0.0646950092421 0.0419617099397 0.038040893961 0.0561676387989 0.0216986980781 0.0447196422429 0.0170842824601 0.0150489089541 
5.75 0.0302571860817 0.0272108843537 0.0219840615554 0.0238663484487 0.0271940667491 0.0352443609023 0.0267320115839 0.0440733008583 0.0373544275983 0.0564417177914 0.0534635053464 0.0500834724541 0.0715819613457 0.0779036827195 0.0724129876197 0.0469116497263 0.0600739371534 0.034093889326 0.0451735615787 0.0734499891985 0.0340979541228 0.0171998624011 0.0341685649203 0.0376222723853 
5.85 0.0201714573878 0.0204081632653 0.0137400384721 0.0278440731901 0.017305315204 0.0258458646617 0.0334150144798 0.0324750637903 0.0483410239508 0.0613496932515 0.046490004649 0.0715478177916 0.0691958959675 0.0873465533522 0.0770847932726 0.0677612718269 0.0531423290203 0.0445843168109 0.0713266761769 0.051847051199 0.018598884067 0.00687994496044 0.0341685649203 0.0376222723853 
5.95 0.0252143217347 0.0272108843537 0.019236053861 0.0397772474145 0.017305315204 0.0211466165414 0.0400980173758 0.0440733008583 0.0439463854098 0.0269938650307 0.0557880055788 0.0357739088958 0.0477213075638 0.0661000944287 0.079420696099 0.0547302580141 0.0554528650647 0.0288486755835 0.0356633380884 0.0777705767984 0.0123992560446 0.0275197798418 0.0284738041002 0.0150489089541 
6.05 0.0151285930408 0.0102040816327 0.0109920307777 0.0079554494829 0.0222496909765 0.0211466165414 0.0334150144798 0.0231964741359 0.0527356624918 0.0343558282209 0.0581125058113 0.0787025995707 0.0477213075638 0.070821529745 0.0957720158841 0.0547302580141 0.0646950092421 0.0393391030685 0.0332857822159 0.049686757399 0.0309981401116 0.0137598899209 0.0227790432802 0.00752445447705 
6.15 0.0201714573878 0.0170068027211 0.019236053861 0.035799522673 0.0271940667491 0.0234962406015 0.0267320115839 0.0208768267223 0.0439463854098 0.0368098159509 0.0488145048815 0.0310040543763 0.050107372942 0.0802644003777 0.0700770847933 0.0625488663018 0.0646950092421 0.0314712824548 0.0309082263433 0.0669691077987 0.018598884067 0.0171998624011 0.0113895216401 0.0451467268623 
6.25 0.0151285930408 0.030612244898 0.019236053861 0.0198886237072 0.00988875154512 0.0093984962406 0.0178213410559 0.0417536534447 0.0505383432213 0.0466257668712 0.0418410041841 0.0620081087527 0.050107372942 0.0495750708215 0.042046250876 0.0312744331509 0.0485212569316 0.0367164961972 0.0546837850689 0.0432058759991 0.0216986980781 0.0275197798418 0.0227790432802 0.0150489089541 
6.35 0.0100857286939 0.0102040816327 0.00824402308326 0.0079554494829 0.0296662546354 0.0258458646617 0.0289596792159 0.0394340060311 0.0593276203032 0.0343558282209 0.046490004649 0.0476985451944 0.0334049152947 0.0472143531634 0.0607334734875 0.0547302580141 0.0184842883549 0.0209808549698 0.0427960057061 0.047526463599 0.0154990700558 0.00687994496044 0.0170842824601 0.0150489089541 
6.45 0.0151285930408 0.00680272108844 0.00824402308326 0.0079554494829 0.017305315204 0.0164473684211 0.0334150144798 0.0278357689631 0.0483410239508 0.041717791411 0.0511390051139 0.0572382542332 0.0524934383202 0.0731822474032 0.0490539593553 0.0573364607766 0.0439001848429 0.034093889326 0.0332857822159 0.047526463599 0.00929944203348 0.0137598899209 0.0227790432802 0.0150489089541 
6.55 0.00504286434695 0.00680272108844 0.0219840615554 0.0119331742243 0.017305315204 0.0375939849624 0.0245043439519 0.0231964741359 0.0483410239508 0.0294478527607 0.0395165039517 0.0333889816361 0.0453352421856 0.0542965061379 0.0537257650082 0.0781860828772 0.0392791127542 0.0445843168109 0.0427960057061 0.0410455821992 0.0154990700558 0.0275197798418 0.0284738041002 0.0451467268623 
6.65 0.0100857286939 0.0102040816327 0.0219840615554 0.0159108989658 0.0123609394314 0.0093984962406 0.0222766763199 0.0208768267223 0.0351571083278 0.0466257668712 0.0209205020921 0.0333889816361 0.0286327845383 0.0519357884797 0.0560616678346 0.0338806359135 0.0392791127542 0.0419617099397 0.0261531145982 0.047526463599 0.018598884067 0.0171998624011 0.0227790432802 0.0150489089541 
6.75 0.0252143217347 0.0204081632653 0.019236053861 0.0079554494829 0.0222496909765 0.0140977443609 0.0378703497438 0.0255161215495 0.0307624697869 0.041717791411 0.0488145048815 0.0524683997138 0.0357909806729 0.0684608120869 0.0490539593553 0.036486838676 0.0300369685767 0.034093889326 0.0332857822159 0.0540073449989 0.018598884067 0.0137598899209 0.0 0.0225733634312 
6.85 0.00504286434695 0.00680272108844 0.00824402308326 0.00397772474145 0.017305315204 0.0140977443609 0.0111383381599 0.0185571793087 0.0285651505164 0.0441717791411 0.0604370060437 0.0238492725972 0.0286327845383 0.042492917847 0.0607334734875 0.0416992442012 0.0392791127542 0.0314712824548 0.0285306704708 0.049686757399 0.0154990700558 0.0103199174407 0.0113895216401 0.0150489089541 
6.95 0.00504286434695 0.00680272108844 0.0109920307777 0.00397772474145 0.00988875154512 0.0211466165414 0.0178213410559 0.0162375318952 0.0285651505164 0.0319018404908 0.0371920037192 0.0310040543763 0.0310188499165 0.056657223796 0.0327026395702 0.0573364607766 0.0346580406654 0.0236034618411 0.0356633380884 0.0367249945993 0.00929944203348 0.00343997248022 0.0113895216401 0.0 
7.05 0.0151285930408 0.00340136054422 0.0109920307777 0.0079554494829 0.0148331273177 0.0258458646617 0.0222766763199 0.0162375318952 0.0285651505164 0.0196319018405 0.0209205020921 0.0357739088958 0.0334049152947 0.0259678942398 0.0443821537024 0.0495178524889 0.0161737523105 0.034093889326 0.0332857822159 0.0367249945993 0.0154990700558 0.0206398348813 0.00569476082005 0.0225733634312 
7.15 0.0100857286939 0.0136054421769 0.0109920307777 0.0119331742243 0.0123609394314 0.0117481203008 0.0378703497438 0.0162375318952 0.0329597890574 0.0122699386503 0.0395165039517 0.0286191271166 0.0357909806729 0.0590179414542 0.0280308339173 0.0338806359135 0.0207948243993 0.0367164961972 0.038040893961 0.0324044069994 0.00929944203348 0.00687994496044 0.00569476082005 0.0225733634312 
7.25 0.0151285930408 0.0102040816327 0.00549601538884 0.00397772474145 0.0123609394314 0.0211466165414 0.0133660057919 0.0231964741359 0.0351571083278 0.0319018404908 0.0302185030219 0.0453136179347 0.0357909806729 0.042492917847 0.0350385423966 0.0312744331509 0.0415896487985 0.0131130343562 0.0285306704708 0.0388852883992 0.018598884067 0.0137598899209 0.0227790432802 0.0225733634312 
7.35 0.00504286434695 0.0102040816327 0.00549601538884 0.0119331742243 0.0247218788628 0.0093984962406 0.0178213410559 0.0185571793087 0.0307624697869 0.0319018404908 0.0162715016272 0.0310040543763 0.0214745884037 0.056657223796 0.0513898621817 0.0390930414386 0.0369685767098 0.0236034618411 0.0261531145982 0.0388852883992 0.00929944203348 0.00343997248022 0.0113895216401 0.0 
7.45 0.0100857286939 0.0238095238095 0.00824402308326 0.0119331742243 0.00494437577256 0.0234962406015 0.0133660057919 0.0208768267223 0.0351571083278 0.0220858895706 0.0232450023245 0.016694490818 0.0405631114293 0.056657223796 0.042046250876 0.0338806359135 0.0300369685767 0.0183582480986 0.0261531145982 0.049686757399 0.0123992560446 0.00343997248022 0.0284738041002 0.0150489089541 
7.55 0.00504286434695 0.0170068027211 0.0109920307777 0.0278440731901 0.0123609394314 0.0211466165414 0.0178213410559 0.0231964741359 0.0241705119754 0.0294478527607 0.0395165039517 0.0381588361555 0.0238606537819 0.0519357884797 0.0186872226115 0.0286682303883 0.0277264325323 0.0183582480986 0.0213980028531 0.051847051199 0.00619962802232 0.0171998624011 0.00569476082005 0.00752445447705 
7.65 0.0 0.00340136054422 0.00274800769442 0.0159108989658 0.00741656365884 0.0140977443609 0.0133660057919 0.011598237068 0.0219731927049 0.0147239263804 0.0232450023245 0.0286191271166 0.0381770460511 0.042492917847 0.0350385423966 0.0234558248632 0.0277264325323 0.0262260687123 0.0166428911079 0.0324044069994 0.0216986980781 0.00687994496044 0.00569476082005 0.0300978179082 
7.75 0.00504286434695 0.0136054421769 0.0 0.0119331742243 0.0123609394314 0.0046992481203 0.00891067052796 0.0324750637903 0.0483410239508 0.0245398773006 0.0139470013947 0.0381588361555 0.0238606537819 0.0401322001889 0.021023125438 0.0338806359135 0.0207948243993 0.00786782061369 0.0118877793628 0.0432058759991 0.0154990700558 0.00687994496044 0.0341685649203 0.00752445447705 
7.85 0.0100857286939 0.00340136054422 0.00549601538884 0.00397772474145 0.00988875154512 0.00704887218045 0.00891067052796 0.0185571793087 0.0285651505164 0.0368098159509 0.0162715016272 0.0333889816361 0.0167024576473 0.0472143531634 0.0467180565288 0.0312744331509 0.0115526802218 0.0157356412274 0.0309082263433 0.0324044069994 0.00309981401116 0.0103199174407 0.0284738041002 0.0225733634312 
7.95 0.0100857286939 0.00680272108844 0.0137400384721 0.0079554494829 0.00741656365884 0.0258458646617 0.0245043439519 0.0324750637903 0.0263678312459 0.0245398773006 0.0278940027894 0.0262341998569 0.0262467191601 0.0495750708215 0.0256949310909 0.0260620276257 0.025415896488 0.0104904274849 0.00951022349025 0.0345647007993 0.0216986980781 0.0103199174407 0.00569476082005 0.0225733634312 
8.05 0.0 0.0136054421769 0.00274800769442 0.0159108989658 0.00988875154512 0.00704887218045 0.0133660057919 0.0185571793087 0.0175785541639 0.0343558282209 0.0209205020921 0.0333889816361 0.0262467191601 0.0236071765817 0.0443821537024 0.0260620276257 0.0161737523105 0.0183582480986 0.0261531145982 0.0432058759991 0.0154990700558 0.0103199174407 0.0 0.00752445447705 
8.15 0.00504286434695 0.00680272108844 0.00549601538884 0.0079554494829 0.00988875154512 0.0117481203008 0.0178213410559 0.0185571793087 0.0263678312459 0.0147239263804 0.025569502557 0.0310040543763 0.0214745884037 0.0236071765817 0.0186872226115 0.0312744331509 0.0323475046211 0.00786782061369 0.0166428911079 0.0280838193994 0.018598884067 0.00343997248022 0.0 0.0 
8.25 0.00504286434695 0.00680272108844 0.00824402308326 0.0198886237072 0.00494437577256 0.0093984962406 0.0111383381599 0.0185571793087 0.0197758734344 0.0171779141104 0.00697350069735 0.0143095635583 0.0286327845383 0.042492917847 0.0186872226115 0.0286682303883 0.025415896488 0.0131130343562 0.00713266761769 0.0432058759991 0.00309981401116 0.00687994496044 0.0113895216401 0.00752445447705 
8.35 0.0100857286939 0.00340136054422 0.00274800769442 0.0119331742243 0.00988875154512 0.0117481203008 0.0111383381599 0.0139178844816 0.0285651505164 0.0245398773006 0.0232450023245 0.0262341998569 0.0190885230255 0.0448536355052 0.0303667367438 0.0286682303883 0.025415896488 0.00786782061369 0.0285306704708 0.0237632317995 0.00929944203348 0.00343997248022 0.0113895216401 0.0 
8.45 0.0100857286939 0.00680272108844 0.00549601538884 0.0 0.0123609394314 0.0258458646617 0.0111383381599 0.00695894224078 0.0175785541639 0.0220858895706 0.0209205020921 0.0310040543763 0.0286327845383 0.0236071765817 0.0327026395702 0.0208496221006 0.0184842883549 0.0183582480986 0.0166428911079 0.0280838193994 0.00619962802232 0.00687994496044 0.0113895216401 0.0300978179082 
8.55 0.0151285930408 0.0102040816327 0.00274800769442 0.00397772474145 0.00741656365884 0.00704887218045 0.0245043439519 0.0162375318952 0.0175785541639 0.0220858895706 0.0139470013947 0.00953970903887 0.0262467191601 0.0212464589235 0.0280308339173 0.0234558248632 0.0207948243993 0.0104904274849 0.0261531145982 0.0410455821992 0.00619962802232 0.0 0.00569476082005 0.0150489089541 
8.65 0.0 0.0102040816327 0.0137400384721 0.00397772474145 0.00988875154512 0.0 0.0178213410559 0.0139178844816 0.0131839156229 0.0171779141104 0.0139470013947 0.0214643453375 0.0262467191601 0.0377714825307 0.0186872226115 0.0286682303883 0.0323475046211 0.0209808549698 0.00475511174513 0.0410455821992 0.00619962802232 0.00687994496044 0.00569476082005 0.0150489089541 
8.75 0.0151285930408 0.0 0.00274800769442 0.00397772474145 0.0148331273177 0.0046992481203 0.00222766763199 0.00463929482719 0.0197758734344 0.00736196319018 0.0185960018596 0.00953970903887 0.0286327845383 0.0236071765817 0.0256949310909 0.018243419338 0.00231053604436 0.0131130343562 0.0118877793628 0.0280838193994 0.00619962802232 0.0103199174407 0.0113895216401 0.0150489089541 
8.85 0.00504286434695 0.0 0.00274800769442 0.00397772474145 0.0123609394314 0.0140977443609 0.00891067052796 0.0162375318952 0.0197758734344 0.00490797546012 0.0139470013947 0.0119246362986 0.0238606537819 0.0236071765817 0.0327026395702 0.0312744331509 0.0184842883549 0.0131130343562 0.0166428911079 0.0259235255995 0.00619962802232 0.00343997248022 0.0113895216401 0.0 
8.95 0.0252143217347 0.00340136054422 0.0109920307777 0.0119331742243 0.017305315204 0.00234962406015 0.0111383381599 0.011598237068 0.0219731927049 0.00981595092025 0.0185960018596 0.00953970903887 0.0190885230255 0.0259678942398 0.0280308339173 0.0104248110503 0.0184842883549 0.0262260687123 0.0237755587256 0.0237632317995 0.00929944203348 0.00343997248022 0.0113895216401 0.00752445447705 
9.05 0.0100857286939 0.00680272108844 0.00274800769442 0.00397772474145 0.00247218788628 0.0211466165414 0.00222766763199 0.00927858965437 0.0241705119754 0.0220858895706 0.0162715016272 0.0119246362986 0.0238606537819 0.028328611898 0.021023125438 0.018243419338 0.00924214417745 0.00786782061369 0.0142653352354 0.0194426441996 0.00309981401116 0.0103199174407 0.00569476082005 0.0225733634312 
9.15 0.00504286434695 0.00340136054422 0.00824402308326 0.0119331742243 0.00494437577256 0.0117481203008 0.0111383381599 0.0139178844816 0.00878927708196 0.0220858895706 0.0209205020921 0.0214643453375 0.0238606537819 0.0377714825307 0.0233590282644 0.0286682303883 0.0207948243993 0.0131130343562 0.0166428911079 0.0280838193994 0.00619962802232 0.00687994496044 0.00569476082005 0.0225733634312 
9.25 0.0 0.0102040816327 0.00274800769442 0.00397772474145 0.00494437577256 0.0211466165414 0.0133660057919 0.00927858965437 0.00878927708196 0.00490797546012 0.0162715016272 0.0190794180777 0.011930326891 0.0165250236072 0.021023125438 0.0156372165754 0.00924214417745 0.00786782061369 0.0166428911079 0.0194426441996 0.00309981401116 0.00343997248022 0.00569476082005 0.0 
9.35 0.0 0.00340136054422 0.00549601538884 0.0079554494829 0.00741656365884 0.00704887218045 0.0133660057919 0.011598237068 0.0197758734344 0.0196319018405 0.00232450023245 0.0119246362986 0.011930326891 0.0188857412653 0.0233590282644 0.018243419338 0.00924214417745 0.00524521374246 0.0142653352354 0.00432058759991 0.00929944203348 0.0 0.0 0.0 
9.45 0.00504286434695 0.00680272108844 0.00824402308326 0.00397772474145 0.00988875154512 0.00234962406015 0.00668300289597 0.00927858965437 0.0175785541639 0.0171779141104 0.0139470013947 0.00715478177916 0.00954426151277 0.0377714825307 0.0256949310909 0.00781860828772 0.0161737523105 0.00524521374246 0.0166428911079 0.0194426441996 0.0154990700558 0.00687994496044 0.00569476082005 0.0376222723853 
9.55 0.0100857286939 0.00340136054422 0.0109920307777 0.0079554494829 0.00988875154512 0.0093984962406 0.00668300289597 0.00231964741359 0.0109865963525 0.00981595092025 0.0092980009298 0.00476985451944 0.0190885230255 0.028328611898 0.00934361130577 0.0234558248632 0.0115526802218 0.00524521374246 0.0213980028531 0.0237632317995 0.0 0.0103199174407 0.0 0.0150489089541 
9.65 0.0 0.0 0.00274800769442 0.00397772474145 0.00741656365884 0.0046992481203 0.0155936734239 0.011598237068 0.00659195781147 0.0220858895706 0.00232450023245 0.0119246362986 0.00954426151277 0.0236071765817 0.0186872226115 0.0208496221006 0.0231053604436 0.00786782061369 0.00951022349025 0.00864117519983 0.0 0.0206398348813 0.0 0.0376222723853 
9.75 0.00504286434695 0.0 0.00549601538884 0.0079554494829 0.0123609394314 0.0093984962406 0.0133660057919 0.00927858965437 0.0197758734344 0.0122699386503 0.0092980009298 0.00953970903887 0.011930326891 0.0236071765817 0.0280308339173 0.00781860828772 0.0138632162662 0.0104904274849 0.00475511174513 0.0216029379996 0.0123992560446 0.0 0.00569476082005 0.0 
9.85 0.0 0.00340136054422 0.00274800769442 0.0079554494829 0.00494437577256 0.0 0.0133660057919 0.00463929482719 0.0109865963525 0.0196319018405 0.0116225011623 0.0143095635583 0.0143163922691 0.0212464589235 0.0186872226115 0.0156372165754 0.00924214417745 0.00786782061369 0.00951022349025 0.0216029379996 0.00929944203348 0.00343997248022 0.0 0.0 


==> times_distribution_statistics_NovDec_9AM_69258114_0.dat <==
step count
0.05 2.09937018894
0.15 4.66526708654
0.25 6.76463727548
0.35 13.7625379053
0.45 33.8231863774
0.55 40.5878236529
0.65 64.8472125029
0.75 73.7112199673
0.85 87.2404945183
0.95 80.7091205972
1.05 77.4434336366
1.15 81.6421740145
1.25 73.2446932587
1.35 61.8147888967
1.45 54.5836249125
1.55 34.7562397947
1.65 36.6223466293
1.75 29.3911826452
1.85 23.3263354327
1.95 20.5271751808
2.05 19.1275950548
2.15 13.0627478423
2.25 13.9958012596
2.35 10.2635875904
2.45 5.36505714952
2.55 6.76463727548
2.65 4.43200373221
2.75 4.43200373221
2.85 3.49895031491
2.95 3.03242360625
3.05 3.03242360625
3.15 1.86610683462
3.25 1.39958012596
3.35 1.39958012596
3.45 1.16631677164
3.55 0.233263354327
3.65 1.16631677164
3.75 0.466526708654
3.85 0.933053417308
3.95 0.466526708654
4.05 0.699790062981
4.15 0.466526708654
4.25 0.233263354327
4.35 0.0
4.45 0.0
4.55 0.0
4.65 0.466526708654
4.75 0.233263354327
4.85 0.233263354327
4.95 0.0
5.05 0.0
5.15 0.0
5.25 0.0
5.35 0.0
5.45 0.0
5.55 0.0
5.65 0.0
5.75 0.0
5.85 0.0
5.95 0.0
6.05 0.0
6.15 0.0
6.25 0.0
6.35 0.0
6.45 0.0
6.55 0.0
6.65 0.0
6.75 0.0
6.85 0.0
6.95 0.0
7.05 0.0
7.15 0.0
7.25 0.0
7.35 0.0
7.45 0.0
7.55 0.0
7.65 0.0
7.75 0.0
7.85 0.0
7.95 0.0
8.05 0.0
8.15 0.0
8.25 0.0
8.35 0.0
8.45 0.0
8.55 0.0
8.65 0.0
8.75 0.0
8.85 0.0
8.95 0.0
9.05 0.0
9.15 0.0
9.25 0.0
9.35 0.0
9.45 0.0
9.55 0.0
9.65 0.0
9.75 0.0
9.85 0.0


==> track_counts.dat <==
step 	 count 	 cum 
0	0.0	0.0
1	9.18858051268	9.18858051268
2	19.1750237354	28.3636042481
3	5.55863195778	33.9222362059
4	10.552295158	44.4745313638
5	3.76136539268	48.2358967565
6	3.18041111921	51.4163078757
7	3.44554105672	54.8618489325
8	1.67079552229	56.5326444547
9	1.64430019209	58.1769446468
10	2.0821796825	60.2591243293
11	1.53257821642	61.7917025458
12	3.29495926343	65.0866618092
13	1.34560950299	66.4322713122
14	1.76255768254	68.1948289947
15	1.04983330021	69.2446622949
16	3.42920226977	72.6738645647
17	1.52348148639	74.1973460511
18	0.797686074496	74.9950321256
19	1.11801461659	76.1130467422
20	1.15334172352	77.2663884657
21	0.570179505862	77.8365679716
22	1.03402441986	78.8705923914
23	0.559051467179	79.4296438586
24	2.68768629529	82.1173301539
25	1.15775761189	83.2750877658
26	0.535647258837	83.8107350246
27	0.591993994392	84.402729019
28	0.769424388951	85.172153408
29	0.862687951249	86.0348413592
30	0.911351041046	86.9461924003
31	0.883354308803	87.8295467091
32	0.632973438431	88.4625201475
33	0.242962177916	88.7054823254
34	0.835132807843	89.5406151332
35	0.274491620852	89.8151067541
36	0.235366849926	90.050473604
37	0.11728599501	90.167759599
38	0.378794904065	90.5465545031
39	0.471528559758	91.0180830629
40	0.914707116204	91.9327901791
41	0.374732286768	92.3075224658
42	0.501998189486	92.8095206553
43	0.779404296659	93.588924952
44	6.27992316354	99.8688481155
45	0.014042525005	99.8828906405
46	0.0277317789406	99.9106224195
47	0.0345322470248	99.9451546665
48	0.0255238347575	99.9706785012
49	0.00220794418317	99.9728864454
50	0.00706542138615	99.9799518668
51	0.0022962619505	99.9822481288
52	0.00300280408911	99.9852509329
53	0.0022962619505	99.9875471948
54	0.00194299088119	99.9894901857
55	0.00238457971782	99.9918747654
56	0.00141308427723	99.9932878497
57	0.000529906603961	99.9938177563
58	0.00123644874258	99.995054205
59	0.000794859905942	99.9958490649
60	0.000441588836634	99.9962906538
61	0.000883177673268	99.9971738314
62	0.000353271069307	99.9975271025
63	0.0	99.9975271025
64	0.000176635534654	99.997703738
65	0.0	99.997703738
66	8.83177673268e-05	99.9977920558
67	0.000353271069307	99.9981453269
68	0.000529906603961	99.9986752335
69	8.83177673268e-05	99.9987635513
70	0.000176635534654	99.9989401868
71	0.000176635534654	99.9991168223
72	0.000353271069307	99.9994700934
73	0.000264953301981	99.9997350467
74	0.0	99.9997350467
75	0.0	99.9997350467
76	8.83177673268e-05	99.9998233645
77	8.83177673268e-05	99.9999116822
78	8.83177673268e-05	100.0


==> track_counts_NovDec.dat <==
step 	 count 	 cum 
0	0.0	0.0
1	9.66101327318	9.66101327318
2	19.4232381944	29.0842514676
3	5.35337323964	34.4376247072
4	11.547164628	45.9847893352
5	3.97797923715	49.9627685723
6	3.2055174807	53.168286053
7	3.83049940719	56.9987854602
8	1.51383707816	58.5126225384
9	1.72421271797	60.2368352564
10	2.15436222203	62.3911974784
11	1.48817269599	63.8793701744
12	2.83862525664	66.717995431
13	1.21562418669	67.9336196177
14	1.41913189324	69.3527515109
15	0.991874150545	70.3446256615
16	3.57313264509	73.9177583066
17	1.42780717735	75.3455654839
18	0.739567970851	76.0851334548
19	1.12597958416	77.211113039
20	1.07501228999	78.2861253289
21	0.628596628206	78.9147219571
22	1.03705792198	79.9517798791
23	0.566785228883	80.518565108
24	2.89573754374	83.4143026517
25	1.41515572135	84.8294583731
26	0.481478268413	85.3109366415
27	0.469188282583	85.7801249241
28	0.61233047049	86.3924553946
29	0.736314739308	87.1287701339
30	0.791981145716	87.9207512796
31	0.674141869813	88.5948931494
32	0.637994852665	89.2328880021
33	0.23170237992	89.464590382
34	0.865721060698	90.3303114427
35	0.259535583124	90.5898470258
36	0.242185014893	90.8320320407
37	0.10988693213	90.9419189728
38	0.339420491021	91.2813394639
39	0.447861542466	91.7292010063
40	0.786559093144	92.5157600995
41	0.358939880281	92.8746999798
42	0.482201208756	93.3569011885
43	0.681009803071	94.0379109916
44	5.8482259044	99.886136896
45	0.0126514560019	99.898788352
46	0.020242329603	99.9190306816
47	0.0249414418322	99.9439721234
48	0.0260258523467	99.9699979758
49	0.00180735085741	99.9718053266
50	0.00903675428704	99.9808420809
51	0.00144588068593	99.9822879616
52	0.00180735085741	99.9840953125
53	0.00361470171481	99.9877100142
54	0.00144588068593	99.9891558949
55	0.00216882102889	99.9913247159
56	0.00144588068593	99.9927705966
57	0.000722940342963	99.9934935369
58	0.00108441051444	99.9945779474
59	0.000361470171481	99.9949394176
60	0.0	99.9949394176
61	0.00180735085741	99.9967467685
62	0.000361470171481	99.9971082386
63	0.0	99.9971082386
64	0.0	99.9971082386
65	0.0	99.9971082386
66	0.0	99.9971082386
67	0.0	99.9971082386
68	0.000722940342963	99.997831179
69	0.000361470171481	99.9981926491
70	0.000361470171481	99.9985541193
71	0.000361470171481	99.9989155895
72	0.000361470171481	99.9992770597
73	0.000722940342963	100.0
74	0.0	100.0
75	0.0	100.0
76	0.0	100.0
77	0.0	100.0
78	0.0	100.0


==> track_lengths.dat <==
step 	 count 	 cum 
0.05	5.50896471949	5.50896471949
0.15	9.28246096009	14.7914256796
0.25	20.8400809717	35.6315066512
0.35	6.02515905147	41.6566657027
0.45	5.69331983806	47.3499855408
0.55	8.76518218623	56.115167727
0.65	2.15695488722	58.2721226142
0.75	4.74840948525	63.0205320995
0.85	1.05407750145	64.0746096009
0.95	1.96320127241	66.0378108733
1.05	3.70806824754	69.7458791209
1.15	0.970575477154	70.716454598
1.25	3.72144303065	74.4378976287
1.35	1.67943898207	76.1173366108
1.45	1.23915558126	77.356492192
1.55	1.43110179294	78.787593985
1.65	0.941295546559	79.7288895315
1.75	0.690066512435	80.418956044
1.85	3.45322440717	83.8721804511
1.95	1.94621168305	85.8183921342
2.05	0.219057258531	86.0374493927
2.15	1.05407750145	87.0915268942
2.25	0.406665702718	87.4981925969
2.35	0.520170618855	88.0183632157
2.45	0.536798727588	88.5551619433
2.55	0.647411798728	89.202573742
2.65	1.00925390399	90.211827646
2.75	0.0975997686524	90.3094274147
2.85	0.56969346443	90.8791208791
2.95	1.76510989011	92.6442307692
3.05	0.112781954887	92.7570127241
3.15	0.549089068826	93.3061017929
3.25	0.642351069983	93.9484528629
3.35	0.0885627530364	94.037015616
3.45	5.86140832851	99.8984239445
3.55	0.0137362637363	99.9121602082
3.65	0.0249421631001	99.9371023713
3.75	0.0166281087334	99.95373048
3.85	0.0148207056102	99.9685511857
3.95	0.0101214574899	99.9786726431
4.05	0.00397628687102	99.98264893
4.15	0.00144592249855	99.9840948525
4.25	0.00795257374205	99.9920474263
4.35	0.00144592249855	99.9934933488
4.45	0.00180740312319	99.9953007519
4.55	0.00253036437247	99.9978311163
4.65	0.00216888374783	100.0
4.75	0.0	100.0
4.85	0.0	100.0
4.95	0.0	100.0


==> track_lengths_log.dat <==
step 	 count 	 cum 
-6.75	0.0	0.0
-6.25	0.0	0.0
-5.75	0.000361470171481	0.000361470171481
-5.25	0.00361470171481	0.0039761718863
-4.75	0.0795234377259	0.0834996096122
-4.25	0.665105115526	0.748604725138
-3.75	2.53824354414	3.28684826928
-3.25	0.337974610335	3.62482287962
-2.75	0.984283276944	4.60910615656
-2.25	5.83918915011	10.4482953067
-1.75	5.57965356699	16.0279488737
-1.25	23.0610740002	39.0890228738
-0.75	17.0577773922	56.146800266
-0.25	9.88910095139	66.0359012174
0.25	13.1708886383	79.2067898557
0.75	11.0635175385	90.2703073942
1.25	9.72210173217	99.9924091264
1.75	0.00759087360111	100.0
2.25	0.0	100.0
2.75	0.0	100.0
3.25	0.0	100.0
3.75	0.0	100.0
4.25	0.0	100.0
4.75	0.0	100.0
5.25	0.0	100.0
5.75	0.0	100.0
6.25	0.0	100.0

